Optimal explicit stabilized postprocessed $\tau$-leap method for the simulation of chemical kinetics

The simulation of chemical kinetics involving multiple scales constitutes a modeling challenge (from ordinary differential equations to Markov chain) and a computational challenge (multiple scales, large dynamical systems, time step restrictions). In this paper we propose a new discrete stochastic simulation algorithm: the postprocessed second kind stabilized orthogonal $\tau$-leap Runge-Kutta method (PSK-$\tau$-ROCK). In the context of chemical kinetics this method can be seen as a stabilization of Gillespie's explicit $\tau$-leap combined with a postprocessor. The stabilized procedure allows to simulate problems with multiple scales (stiff), while the postprocessing procedure allows to approximate the invariant measure (e.g. mean and variance) of ergodic stochastic dynamical systems. We prove stability and accuracy of the PSK-$\tau$-ROCK. Numerical experiments illustrate the high reliability and efficiency of the scheme when compared to other $\tau$-leap methods.

==> data/MichaelisMenten/MichaelisMenten_path.csv <==
t,x1,x2,x3,x4
0,3000,120,0,0
0.25,2851.99226728898,119.542114704972,0.457885295027773,147.549847415997
0.5,2705.50352804346,119.748480818388,0.251519181611474,294.244952774929
0.75,2600.34535439707,119.170218240518,0.829781759481333,398.824863843436
1,2461.41836991623,119.90842797882,0.0915720211790465,538.490058062567
1.25,2351.63095693353,119.526079186394,0.473920813604011,647.895122252832
1.5,2228.82015798689,119.892527504211,0.107472495786741,771.072369517278
1.75,2115.1383832346,119.675728617972,0.324271382026253,884.537345383327
2,2014.98375611083,119.42138554507,0.578614454927762,984.437629434188
2.25,1914.65129226482,119.433513002716,0.566486997281473,1084.78222073784
2.5,1818.36316057859,119.737579123749,0.262420876247474,1181.37441854509
2.75,1739.9727906044,119.531427116228,0.468572883768566,1259.55863651175
3,1643.8434076673,119.918547137363,0.0814528626333291,1356.07513946997
3.25,1557.81655883209,119.884797279252,0.11520272074475,1442.06823844708
3.5,1486.50099575642,119.739398351402,0.260601648594141,1513.2384025949
3.75,1428.84216681522,119.544623386786,0.455376613210385,1570.70245657148
4,1373.05142540938,119.520525240837,0.479474759159869,1626.46909983137
4.25,1307.46828294684,119.70704161793,0.292958382066721,1692.238758671
4.5,1237.10749709213,119.810483464044,0.189516535952403,1762.70298637183
4.75,1179.57857511454,119.671349872948,0.328650127048723,1820.09277475831
5,1123.97657764185,119.736870848579,0.26312915141723,1875.76029320663
5.25,1070.37553701912,119.63218284684,0.367817153156452,1929.25664582761
5.5,1023.62657190729,119.605237879001,0.394762120994613,1975.97866597161
5.75,970.04573753808,119.945905115867,0.0540948841288043,2029.90016757768
6,901.8887606797,120.093583599303,-0.0935835993078279,2098.20482291949
6.25,851.473808292453,119.878436589721,0.121563410273898,2148.40462829713
6.5,818.659768601101,119.563616254756,0.43638374523855,2180.90384765352
6.75,773.004098617306,119.867569286231,0.13243071376317,2226.86347066878
7,736.311698334022,119.877298368938,0.122701631056532,2263.56560003477
7.25,702.581162700104,119.84797517788,0.152024822113571,2297.26681247762
7.5,664.925819685171,119.89570645768,0.104293542313607,2334.96988677237
7.75,633.196656772218,119.916419913675,0.0835800863191524,2366.71976314131
8,601.478343286235,119.845624070108,0.154375929885933,2398.36728078372
8.25,575.650743725036,119.824342885888,0.175657114104933,2424.17359916072
8.5,540.00172624624,119.880633483319,0.119366516673227,2459.87890723694
8.75,520.102348527035,119.798731604883,0.201268395108599,2479.69638307769
9,498.231442497392,119.862590758838,0.137409241153431,2501.63114826128
9.25,475.409004107467,120.023021704578,-0.023021704585914,2524.61401759693
9.5,457.530146774723,119.830066535947,0.169933464044173,2542.29991976104
9.75,438.635382391317,119.768081186076,0.231918813915264,2561.13269879456
10,416.789885364569,119.790865334421,0.209134665570922,2583.00097996965
10.25,398.89213298193,119.828117541165,0.17188245882613,2600.93598455902
10.5,381.010280432116,119.868269588909,0.131730411081751,2618.85798915657
10.75,360.196524852866,119.940596369179,0.0594036308113833,2639.74407151609
11,347.265534127375,119.930024182003,0.0699758179875356,2652.6644900544
11.25,330.403965997723,119.881569964108,0.118430035883259,2669.47760396615
11.5,313.546548212347,119.980519798782,0.0194802012087952,2686.43397158618
11.75,291.796372436128,120.057416124981,-0.0574161249908841,2708.26104368859
12,278.904480695605,119.888409116379,0.111590883610858,2720.9839284205
12.25,270.910020448813,119.7925219044,0.207478095589165,2728.88250145531
12.5,256.030831531002,119.896437170631,0.103562829358043,2743.86560563936
12.75,250.017730326358,119.937543447502,0.0624565524874093,2749.91981312087
13,239.097609536299,119.98233052091,0.0176694790790397,2760.88472098433
13.25,226.220433912486,119.990312179109,0.00968782088020162,2773.76987826635
13.5,218.262807620172,119.945315642876,0.0546843571127811,2781.68250802242
13.75,205.389919854869,119.970154102069,0.0298458979202444,2794.58023424691
14,193.508597450155,120.0204937512,-0.0204937512109133,2806.51189630074
14.25,175.739967544503,120.111529484735,-0.111529484747055,2824.37156193992
14.5,168.796485188429,120.067126999848,-0.0671269998605768,2831.2706418111
14.75,156.938231888544,120.114098895342,-0.114098895354518,2843.17586700648
15,143.119728463045,120.038413934729,-0.0384139347414162,2856.91868547136
15.25,139.12850585785,119.85433896286,0.145661037126347,2860.72583310468
15.5,130.212113607623,119.771171321417,0.228828678569644,2869.55905771345
15.75,122.280876590374,119.914474557257,0.0855254427286268,2877.63359796654
16,118.293697199995,119.980016347458,0.019983652527976,2881.68631914711
16.25,110.379793936477,120.007347095534,-0.00734709554864137,2889.6275531587
16.5,104.436059979295,119.984155905772,0.0158440942131376,2895.54809592611
16.75,101.442300620997,119.948665977207,0.0513340227780812,2898.50636535584
17,89.6027086608325,120.062423768104,-0.0624237681198286,2910.45971510689
17.25,83.6704504194764,120.083267915025,-0.0832679150412001,2916.41281749517
17.5,79.7073320166094,120.105122402256,-0.10512240227297,2920.39779038527
17.75,72.7966779192727,120.032296524581,-0.0322965245985977,2927.23561860492
18,68.8349271155668,119.97888076605,0.0211192339320777,2931.1439536501
18.25,64.8737824227759,120.040657705252,-0.0406577052695558,2935.16687528209
18.5,61.8986051320732,120.000944970599,-0.000944970617506591,2938.10233983814
18.75,58.9235364436743,119.990471010161,0.00952898982029989,2941.06693456609
19,56.9324796966947,119.99490431425,0.00509568573032992,2943.06242461715
19.25,51.9935674609053,120.02362828613,-0.0236282861493991,2948.03006082483
19.5,49.0227802618579,119.939129795836,0.0608702041438001,2950.91634953359
19.75,49.0005615916141,119.945128122904,0.0548718770763921,2950.94456653089
20,44.0640301952418,120.036668960542,-0.0366689605623379,2955.97263876489
20.25,39.1311985718914,120.019863052001,-0.0198630520211548,2960.88866447968
20.5,35.1829521598962,119.993340388726,0.00665961125367508,2964.81038822839
20.75,31.2358939371459,119.978648599591,0.0213514003882066,2968.74275466199
21,31.2221929021658,119.948921270272,0.0510787297067584,2968.72672836765
21.25,30.2252531972212,119.982888762377,0.0171112376014362,2969.7576355647
21.5,29.2293527226509,120.032742863389,-0.032742863411113,2970.80339014028
21.75,29.2171665755094,119.948778137044,0.0512218629331369,2970.73161156106
22,25.2723851951138,120.055397388875,-0.0553973888979258,2974.78301219328
22.25,23.2963746225889,120.045551275819,-0.0455512758419418,2976.74917665274
22.5,23.2867517873471,119.94298632977,0.057013670207043,2976.65623454194
22.75,22.2933191969563,119.996702183672,0.00329781630485566,2977.70338298624
23,21.3008410122065,120.005705520672,-0.00570552069477386,2978.70486450797
23.25,19.3258564957392,120.001273058867,-0.0012730588900907,2980.67541656263
23.5,18.3346607945912,120.001317456949,-0.00131745697244237,2981.66665666185
23.75,18.3268483745012,119.988232669722,0.0117673302539856,2981.6613842947
24,16.3530060086052,120.011053545507,-0.0110535455304183,2983.65804753636
24.25,16.3461142304624,119.996070814964,0.00392918501204694,2983.64995658397
24.5,15.356085525154,119.971432020591,0.0285679793847474,2984.61534649489
24.75,15.3493503106895,119.988198906004,0.0118010939719926,2984.63884859476
25,14.3597770226328,120.013630268498,-0.0136302685226936,2985.65385324529
25.25,13.3707872970272,120.02094880292,-0.0209488029448454,2986.6501615053
25.5,13.3652609056801,120.033204789466,-0.0332047894915798,2986.66794388319
25.75,13.3596931635011,119.964504664566,0.0354953354077161,2986.60481150045
26,13.3537674683232,119.972304508268,0.0276954917054695,2986.61853703932
26.25,12.3650069645593,120.042854477474,-0.0428544775013108,2987.67784751228
26.5,11.3769207725209,119.971360491761,0.0286395082121949,2988.59443971859
26.75,11.3720444370943,120.075558339811,-0.0755583398381706,2988.70351390207
27,10.3846152983026,120.044404945536,-0.0444049455640257,2989.65978964658
27.25,8.41446930036838,120.062277254558,-0.0622772545859497,2991.64780795353
27.5,7.42822810318299,120.126099509803,-0.126099509831675,2992.69787140594
27.75,6.44252117447023,120.084725522074,-0.084725522103017,2993.64220434691
28,6.44004460363589,120.066600842983,-0.0666008430118122,2993.62655623865
28.25,4.47158530657594,120.129189780223,-0.129189780252668,2995.65760447294
28.5,4.46990889353055,120.000431454594,-0.000431454623994298,2995.53052256035
28.75,3.48501689963212,120.011639380988,-0.0116393810179834,2996.52662248064
29,3.48352616418723,119.953878581458,0.0461214185110261,2996.47035241656
29.25,3.48199824222431,120.059887057959,-0.0598870579897947,2996.57788881501
29.5,3.4806173603716,120.052333070325,-0.0523330703558857,2996.57171570923
29.75,3.47920956635943,120.012090859305,-0.0120908593352222,2996.53288129222
30,3.47773434300826,119.983310192982,0.016689806986847,2996.50557584925
30.25,3.47623744064234,120.027116410147,-0.0271164101779613,2996.55087896877
30.5,3.47479463287734,120.007805429009,-0.00780542904042902,2996.53301079539
30.75,3.47332664178797,120.01016486375,-0.0101648637816791,2996.53683822122
31,3.47183669993341,119.948752065309,0.0512479346596674,2996.47691536462
31.25,3.47029062198166,120.022028523615,-0.0220285236470498,2996.55173790088
31.5,3.4688299298178,119.976158715119,0.0238412848478563,2996.50732878453
31.75,3.46732536215004,120.024154964849,-0.0241549648818507,2996.55682960193
32,3.46586612119052,119.969642686681,0.0303573132863734,2996.50377656472
32.25,3.46432794243819,119.963269967182,0.0367300327849453,2996.49894202396
32.5,3.46280232037943,120.013299333778,-0.0132993338123361,2996.55049701261
32.75,3.46134333025865,120.001461703838,-0.0014617038723171,2996.54011837278
33,3.45986299315979,119.988076535338,0.0119234646273805,2996.52821354139
33.25,3.45836196906871,119.982693908181,0.0173060917846126,2996.52433193832
33.5,2.47388178113525,120.029477147124,-0.029477147159083,2997.5555953652
33.75,2.4728680281821,120.044776731055,-0.0447767310901172,2997.57190870207
34,2.47184374765095,119.958809132743,0.0411908672206514,2997.48696538429
34.25,2.47074246678078,119.987928482124,0.0120715178396911,2997.51718601454
34.5,2.4696746484928,119.998019134134,0.00198086582971815,2997.52834448484
34.75,1.48563234317734,120.018814234624,-0.0188142346610197,2998.53318189065
35,0.502021464379997,120.02263552537,-0.0226355254069908,2999.52061406019
35.25,0.501814475595867,120.050554089021,-0.0505540890581226,2999.54873961263
35.5,0.501606034114643,119.952835655781,0.0471643441817531,2999.45122962087
35.75,0.501379857644249,119.982623090641,0.0173769093219221,2999.48124323219
36,0.501162958361994,120.01823965854,-0.0182396585772292,2999.51707669937
36.25,0.50094892835991,119.951678028774,0.0483219711888402,2999.45072909959
36.5,0.50072398229269,120.0005791363,-0.000579136337259575,2999.49985515317
36.75,0.500510315535455,120.001570680719,-0.00157068075716265,2999.50106036433
37,0.500296217877387,119.991098033269,0.00890196669281486,2999.49080181452
37.25,0.500081606873335,120.016603609085,-0.0166036091229169,2999.51652200135
37.5,0.499870152018515,119.987760790439,0.0122392095224466,2999.48789063756
37.75,0.499654810225659,120.014289866123,-0.0142898661612241,2999.51463505504
38,0.499444442402071,120.007554933103,-0.00755493314222597,2999.50811048984
38.25,0.49923047175612,119.970165212345,0.0298347876155708,2999.47093473972
38.5,0.499010847268312,120.005884242853,-0.00588424289253442,2999.5068733947
38.75,0.498797304442551,119.978272467122,0.0217275328384681,2999.47947516179
39,0.498580613772102,120.019454224424,-0.0194542244637295,2999.52087360977
39.25,0.498370033106562,119.983765817506,0.0162341824539812,2999.48539578351
39.5,0.498153502725538,120.000338739318,-0.000338739358403312,2999.50218523569
39.75,0.497940834454734,120.000735493196,-0.000735493236442686,2999.50279465783
40,0.497727493766562,119.988190746494,0.0118092534654986,2999.49046325181
40.25,0.497513997383532,120.026722736005,-0.0267227360461511,2999.5292087377
40.5,-0.485682001505611,120.051067531839,-0.0510675318804361,3000.5367495324
40.75,-0.437912876412048,119.968746456969,0.0312535429899041,3000.40665933243
41,-0.394858386081375,120.011043211177,-0.0110432112186757,3000.4059015963
41.25,-0.356027406423125,119.954704963192,0.0452950367666641,3000.31073236866
41.5,-0.32102304795677,119.920675794904,0.0793242050542615,3000.2416988419
41.75,-0.289469423529667,120.039111400858,-0.039111400900057,3000.32858082342
42,-0.260998580024165,119.89934174746,0.10065825249707,3000.16034032651
42.25,-0.23534803660803,120.043745878622,-0.0437458786649297,3000.27909391425
42.5,-0.21220121296091,119.943369432416,0.0566305675409853,3000.15557064438
42.75,-0.191341647853566,120.02983178981,-0.0298317898525573,3000.22117343666
43,-0.172524703385715,119.99240974844,0.00759025151702378,3000.16493445083
43.25,-0.155559955881969,119.956688351525,0.0433116484317715,3000.11224830639
43.5,-0.140266735949915,119.969585382071,0.0304146178848165,3000.10985211699
43.75,-0.126476439202053,120.008276401445,-0.00827640148927156,3000.13475283961
44,-0.114039506640656,120.014840479416,-0.0148404794602753,3000.12887998502
44.25,-0.102824938538331,119.940223985699,0.0597760142567938,3000.04304892319
44.5,-0.0927178171272055,119.99905181816,0.000948181795616204,3000.09176963425
44.75,-0.0836006560131206,120.003251847833,-0.00325184787741198,3000.0868525028
45,-0.075379865677828,119.983431169369,0.0165688305862927,3000.058811034
45.25,-0.0679684731748959,120.015836948304,-0.0158369483496331,3000.08380542041
45.5,-0.0612848578277666,119.985500751122,0.0144992488319943,3000.04678560787
45.75,-0.0552592447036923,119.994715130813,0.00528486914126611,3000.04997437443
46,-0.0498256683503822,120.018362195853,-0.0183621958996112,3000.0681878631
46.25,-0.0449261703210944,120.050016141126,-0.050016141172601,3000.09494231035
46.5,-0.040508638202378,120.062802206241,-0.0628022062875609,3000.10331084333
46.75,-0.036525716099482,120.037711777196,-0.0377117772431464,3000.0742374922
47,-0.0329343778660508,120.006014255481,-0.00601425552773187,3000.03894863224
47.25,-0.0296958368210144,120.020935111953,-0.0209351120009841,3000.05063094767
47.5,-0.0267760026105426,120.003281118081,-0.0032811181290061,3000.03005711959
47.75,-0.0241430897539384,119.997489576817,0.00251042313480915,3000.02163266547
48,-0.021769133065724,119.99479631771,0.00520368224172031,3000.01656544968
48.25,-0.0196287247467882,119.990242520367,0.00975747958430052,3000.009871244
48.5,-0.017698858795141,120.006090200427,-0.00609020047653695,3000.0237890581
48.75,-0.015958544118924,120.007280340169,-0.00728034021835469,3000.02323888315
49,-0.0143894359830947,119.9975001805,0.00249981945071593,3000.01188961534
49.25,-0.0129745063645167,120.008691619061,-0.00869161911028376,3000.02166612425
49.5,-0.0116989157418604,119.988491051643,0.0115089483072813,3000.00018996621
49.75,-0.010548791256397,120.012189140465,-0.012189140515832,3000.02273793054
50,-0.00951165760106097,120.014603914516,-0.0146039145669074,3000.02411557093


==> data/MichaelisMenten/conv_pstr_c3_1e0.csv <==
tau,e1,e2,e3,e4
0.5,    0.0912,    0.0409,    0.0409,    0.0902
0.25,   0.0360,    0.0174,    0.0174,    0.0360
0.125,  0.0168,    0.0072,    0.0072,    0.0175
0.0625, 0.0115,    0.0048,    0.0048,    0.0120

==> data/MichaelisMenten/conv_str_c3_1e0.csv <==
tau,e1,e2,e3,e4
0.5,    0.0916,    0.0449,    0.0449,    0.0908
0.25,   0.0353,    0.0193,    0.0193,    0.0354
0.125,  0.0182,    0.0094,    0.0094,    0.0180
0.0625, 0.0110,    0.0056,    0.0056,    0.0113

==> data/Schlogl/distribution_pstr_mc_1e6_dt_0p5.csv <==
res1,res2
0,8.52443091318024e-09
0.800800800800801,1.16310573657444e-08
1.6016016016016,1.56876468049578e-08
2.4024024024024,2.10807974040694e-08
3.2032032032032,2.82362414740409e-08
4.004004004004,3.77253386302642e-08
4.8048048048048,4.98355297095058e-08
5.60560560560561,6.54409841611548e-08
6.40640640640641,8.56708097983871e-08
7.20720720720721,1.12036955074615e-07
8.00800800800801,1.4541874096716e-07
8.80880880880881,1.88543848469658e-07
9.60960960960961,2.43625457738603e-07
10.4104104104104,3.13536347159154e-07
11.2112112112112,4.01474367201218e-07
12.012012012012,5.12393429452058e-07
12.8128128128128,6.52740454342724e-07
13.6136136136136,8.27584097295454e-07
14.4144144144144,1.04464588491153e-06
15.2152152152152,1.31457705616934e-06
16.016016016016,1.64847162022035e-06
16.8168168168168,2.05894668793382e-06
17.6176176176176,2.56399470444011e-06
18.4184184184184,3.18265099386657e-06
19.2192192192192,3.93758433036947e-06
20.02002002002,4.85461601140461e-06
20.8208208208208,5.9649661109984e-06
21.6216216216216,7.30552187435874e-06
22.4224224224224,8.92004181734547e-06
23.2232232232232,1.08560953931929e-05
24.024024024024,1.31691551924971e-05
24.8248248248248,1.59252808084199e-05
25.6256256256256,1.91991577598102e-05
26.4264264264264,2.30725540868856e-05
27.2272272272272,2.76432302981752e-05
28.028028028028,3.30205571636738e-05
28.8288288288288,3.93217786316142e-05
29.6296296296296,4.66858361737092e-05
30.4304304304304,5.52636034926946e-05
31.2312312312312,6.52240849233921e-05
32.032032032032,7.67526491106375e-05
32.8328328328328,9.00572512458692e-05
33.6336336336336,0.000105362739952005
34.4344344344344,0.000122915307650119
35.2352352352352,0.000142981841194075
36.036036036036,0.000165852183672019
36.8368368368368,0.000191838444389004
37.6376376376376,0.000221273864921241
38.4384384384384,0.000254509052073816
39.2392392392392,0.000291928592541637
40.04004004004,0.000333925633661521
40.8408408408408,0.000380915660955524
41.6416416416416,0.000433333579745483
42.4424424424424,0.000491627087993172
43.2432432432432,0.000556259501419579
44.044044044044,0.000627695428909424
44.8448448448448,0.000706408683057811
45.6456456456456,0.000792876771143985
46.4464464464464,0.000887572460447301
47.2472472472472,0.00099095845472697
48.048048048048,0.00110348246837243
48.8488488488488,0.00122557086105339
49.6496496496496,0.00135762483848803
50.4504504504505,0.00150000886256408
51.2512512512513,0.00165305245047393
52.0520520520521,0.00181702672088559
52.8528528528529,0.00199215890351146
53.6536536536537,0.00217860886984805
54.4544544544545,0.00237646532376789
55.2552552552553,0.00258574416718956
56.0560560560561,0.00280637570159617
56.8568568568569,0.00303820887942042
57.6576576576577,0.00328099794525658
58.4584584584585,0.00353439606759646
59.2592592592593,0.00379795496934426
60.0600600600601,0.00407113164976467
60.8608608608609,0.00435327716476923
61.6616616616617,0.00464363415618693
62.4624624624625,0.0049413533403893
63.2632632632633,0.00524547569880123
64.0640640640641,0.00555495159626807
64.8648648648649,0.00586864227165708
65.6656656656657,0.0061853253284569
66.4664664664665,0.00650370430130221
67.2672672672673,0.00682241371145124
68.0680680680681,0.00714003826807152
68.8688688688689,0.00745511004444024
69.6696696696697,0.0077661361043858
70.4704704704705,0.00807160314301682
71.2712712712713,0.00836999136959617
72.0720720720721,0.00865978690781567
72.8728728728729,0.00893950204853065
73.6736736736737,0.00920768003337051
74.4744744744745,0.00946291909044601
75.2752752752753,0.00970387821100969
76.0760760760761,0.00992928907754118
76.8768768768769,0.0101379763725041
77.6776776776777,0.0103288579344936
78.4784784784785,0.0105009625052217
79.2792792792793,0.010653434605058
80.0800800800801,0.0107855423833905
80.8808808808809,0.0108966818764795
81.6816816816817,0.0109863880788061
82.4824824824825,0.0110543280754411
83.2832832832833,0.0111003070764167
84.0840840840841,0.0111242696604839
84.8848848848849,0.0111262942612481
85.6856856856857,0.0111065941448096
86.4864864864865,0.011065508873563
87.2872872872873,0.0110034997351568
88.0880880880881,0.0109211471529373
88.8888888888889,0.0108191351026733
89.6896896896897,0.010698249598776
90.4904904904905,0.0105593679065482
91.2912912912913,0.010403444308923
92.0920920920921,0.0102315044335881
92.8928928928929,0.0100446340782031
93.6936936936937,0.00984396991688351
94.4944944944945,0.00963068421239296
95.2952952952953,0.00940597684019765
96.0960960960961,0.00917106957616753
96.8968968968969,0.00892718871499639
97.6976976976977,0.00867556063227264
98.4984984984985,0.00841740038759219
99.2992992992993,0.00815390654788576
100.1001001001,0.00788625048269408
100.900900900901,0.00761556894795776
101.701701701702,0.0073429583097419
102.502502502503,0.00706947043740288
103.303303303303,0.00679610542041853
104.104104104104,0.00652381163248329
104.904904904905,0.00625347272856803
105.705705705706,0.00598591378155876
106.506506506507,0.00572189993884464
107.307307307307,0.00546212323691971
108.108108108108,0.00520721558758246
108.908908908909,0.00495774508231907
109.70970970971,0.0047142073271165
110.510510510511,0.0044770397958063
111.311311311311,0.00424661048712005
112.112112112112,0.00402323620700058
112.912912912913,0.00380716509014527
113.713713713714,0.0035985966620687
114.514514514515,0.0033976765659484
115.315315315315,0.00320449953343344
116.116116116116,0.00301911723511237
116.916916916917,0.00284153468506542
117.717717717718,0.00267172469023861
118.518518518519,0.0025096227483095
119.319319319319,0.00235512398929528
120.12012012012,0.00220810873511807
120.920920920921,0.0020684288939188
121.721721721722,0.00193590981710191
122.522522522523,0.00181036357441362
123.323323323323,0.00169158697334293
124.124124124124,0.00157936430710969
124.924924924925,0.00147346878712696
125.725725725726,0.0013736650661699
126.526526526527,0.00127971292199721
127.327327327327,0.0011913697219365
128.128128128128,0.00110839188410693
128.928928928929,0.0010305359605349
129.72972972973,0.000957559760060864
130.530530530531,0.000889223152815689
131.331331331331,0.000825285522965317
132.132132132132,0.000765524933229041
132.932932932933,0.000709708679890963
133.733733733734,0.000657622208801156
134.534534534535,0.000609053705373704
135.335335335335,0.000563801492494691
136.136136136136,0.000521670276570895
136.936936936937,0.000482468741241409
137.737737737738,0.000446018805071938
138.538538538539,0.000412151470136141
139.339339339339,0.000380709423488812
140.14014014014,0.00035153264587911
140.940940940941,0.000324474935588809
141.741741741742,0.000299400905598462
142.542542542543,0.000276178196459797
143.343343343343,0.000254683889263677
144.144144144144,0.000234802919990872
144.944944944945,0.000216425136789801
145.745745745746,0.000199445855099333
146.546546546547,0.000183769300123607
147.347347347347,0.000169303630334371
148.148148148148,0.000155962831060361
148.948948948949,0.000143668773084107
149.74974974975,0.000132342760438746
150.550550550551,0.000121913655219123
151.351351351351,0.000112316365445805
152.152152152152,0.00010348889619461
152.952952952953,9.53722428946015e-05
153.753753753754,8.79133083462405e-05
154.554554554555,8.1059162464602e-05
155.355355355355,7.47631746144045e-05
156.156156156156,6.89828930982527e-05
156.956956956957,6.36740673613203e-05
157.757757757758,5.88001264960813e-05
158.558558558559,5.4326733140172e-05
159.359359359359,5.02197080029812e-05
160.16016016016,4.64492776636697e-05
160.960960960961,4.29879310217926e-05
161.761761761762,3.98069652274939e-05
162.562562562563,3.68850355430284e-05
163.363363363363,3.41995751188705e-05
164.164164164164,3.17304427714125e-05
164.964964964965,2.9459700835481e-05
165.765765765766,2.73683441486848e-05
166.566566566567,2.5442762585061e-05
167.367367367367,2.36680270516206e-05
168.168168168168,2.20304506103108e-05
168.968968968969,2.05198733860406e-05
169.76976976977,1.91241367901775e-05
170.570570570571,1.78331328000664e-05
171.371371371371,1.66391720090336e-05
172.172172172172,1.55333224604404e-05
172.972972972973,1.45083933289029e-05
173.773773773774,1.35570889712747e-05
174.574574574575,1.267463582037e-05
175.375375375375,1.18551885362015e-05
176.176176176176,1.10933070474088e-05
176.976976976977,1.03850655394839e-05
177.777777777778,9.72652429130211e-06
178.578578578579,9.11386485568994e-06
179.379379379379,8.54395554546292e-06
180.18018018018,8.01376553799929e-06
180.980980980981,7.52038262908488e-06
181.781781781782,7.06154805257456e-06
182.582582582583,6.63470343026519e-06
183.383383383383,6.2379006678748e-06
184.184184184184,5.86913826734755e-06
184.984984984985,5.52586829132592e-06
185.785785785786,5.20706953526197e-06
186.586586586587,4.91054679151831e-06
187.387387387387,4.63506361310368e-06
188.188188188188,4.3787901270799e-06
188.988988988989,4.14026043280326e-06
189.78978978979,3.91799964807553e-06
190.590590590591,3.71086089138537e-06
191.391391391391,3.51750709685242e-06
192.192192192192,3.33660419762394e-06
192.992992992993,3.16736461029987e-06
193.793793793794,3.00853826434605e-06
194.594594594595,2.85911936286873e-06
195.395395395395,2.7186171056998e-06
196.196196196196,2.58602478045117e-06
196.996996996997,2.46066045273198e-06
197.797797797798,2.3423123782974e-06
198.598598598599,2.23025797979289e-06
199.399399399399,2.12395382251595e-06
200.2002002002,2.02308494884633e-06
201.001001001001,1.92726208031615e-06
201.801801801802,1.83602213375826e-06
202.602602602603,1.74948002287716e-06
203.403403403403,1.66723738899447e-06
204.204204204204,1.58915418311295e-06
205.005005005005,1.51515843003302e-06
205.805805805806,1.44494362317255e-06
206.606606606607,1.37858986372423e-06
207.407407407407,1.31587042821915e-06
208.208208208208,1.25668453398643e-06
209.009009009009,1.20104348815523e-06
209.80980980981,1.14886423308242e-06
210.610610610611,1.09998630263254e-06
211.411411411411,1.05456881010982e-06
212.212212212212,1.01232607292609e-06
213.013013013013,9.73289765675857e-07
213.813813813814,9.37379914259795e-07
214.614614614615,9.04548649707299e-07
215.415415415415,8.74699160277828e-07
216.216216216216,8.47698378963722e-07
217.017017017017,8.23544365846749e-07
217.817817817818,8.02035860963671e-07
218.618618618619,7.83004478936195e-07
219.419419419419,7.66412477292951e-07
220.22022022022,7.52005656060184e-07
221.021021021021,7.39692086010417e-07
221.821821821822,7.29226824576142e-07
222.622622622623,7.20424567531944e-07
223.423423423423,7.13184049145367e-07
224.224224224224,7.07178532753507e-07
225.025025025025,7.02272873714593e-07
225.825825825826,6.9830386738309e-07
226.626626626627,6.95018357124021e-07
227.427427427427,6.92268147453763e-07
228.228228228228,6.89856792228764e-07
229.029029029029,6.87657779678265e-07
229.82982982983,6.85614924606403e-07
230.630630630631,6.83537480551148e-07
231.431431431431,6.81312597789424e-07
232.232232232232,6.78945398304798e-07
233.033033033033,6.76395706549423e-07
233.833833833834,6.73684339697932e-07
234.634634634635,6.70845028495232e-07
235.435435435435,6.67796789410281e-07
236.236236236236,6.6471313436108e-07
237.037037037037,6.61614693712745e-07
237.837837837838,6.58578532469345e-07
238.638638638639,6.5584294447971e-07
239.439439439439,6.53413749755403e-07
240.24024024024,6.5147948223911e-07
241.041041041041,6.50163619766746e-07
241.841841841842,6.49612226492591e-07
242.642642642643,6.49981500007914e-07
243.443443443443,6.51423817764311e-07
244.244244244244,6.5406422988109e-07
245.045045045045,6.57980924381616e-07
245.845845845846,6.632593821755e-07
246.646646646647,6.70092278710893e-07
247.447447447447,6.7848688387401e-07
248.248248248248,6.88420092548898e-07
249.049049049049,7.00081921990617e-07
249.84984984985,7.13358088916156e-07
250.650650650651,7.28246543763113e-07
251.451451451451,7.44659840426116e-07
252.252252252252,7.62497133682268e-07
253.053053053053,7.8168096337522e-07
253.853853853854,8.02003747214668e-07
254.654654654655,8.2332171186719e-07
255.455455455455,8.45370881798166e-07
256.256256256256,8.67966749814099e-07
257.057057057057,8.90833636231188e-07
257.857857857858,9.13680520948538e-07
258.658658658659,9.36270203896966e-07
259.459459459459,9.58283764768118e-07
260.26026026026,9.79466341788325e-07
261.061061061061,9.99504746466403e-07
261.861861861862,1.01816486232962e-06
262.662662662663,1.03517072777691e-06
263.463463463463,1.05039707616446e-06
264.264264264264,1.0635878684168e-06
265.065065065065,1.07463633962121e-06
265.865865865866,1.0834603381004e-06
266.666666666667,1.08997020263737e-06
267.467467467467,1.09415461177548e-06
268.268268268268,1.09604897578247e-06
269.069069069069,1.09576912562086e-06
269.86986986987,1.09341171364462e-06
270.670670670671,1.08915729766064e-06
271.471471471471,1.08310933907091e-06
272.272272272272,1.07549417711372e-06
273.073073073073,1.06656861684497e-06
273.873873873874,1.05661006312247e-06
274.674674674675,1.04584045905381e-06
275.475475475475,1.03450526328433e-06
276.276276276276,1.02290947740688e-06
277.077077077077,1.011256270339e-06
277.877877877878,9.99775651637452e-07
278.678678678679,9.88685053807304e-07
279.479479479479,9.78266569308511e-07
280.28028028028,9.6871104508851e-07
281.081081081081,9.6013462986888e-07
281.881881881882,9.52801563482152e-07
282.682682682683,9.46796251333789e-07
283.483483483483,9.42200397140217e-07
284.284284284284,9.39186123017787e-07
285.085085085085,9.37839735640222e-07
285.885885885886,9.38277260801299e-07
286.686686686687,9.40538636485179e-07
287.487487487487,9.44779614234659e-07
288.288288288288,9.50970667982391e-07
289.089089089089,9.59234614509679e-07
289.88988988989,9.69573338829955e-07
290.690690690691,9.82033940072844e-07
291.491491491492,9.96639366672387e-07
292.292292292292,1.01344441144809e-06
293.093093093093,1.03242592564252e-06
293.893893893894,1.05358810548306e-06
294.694694694695,1.07697511550851e-06
295.495495495496,1.10255719469492e-06
296.296296296296,1.13025099519714e-06
297.097097097097,1.16002811120098e-06
297.897897897898,1.19187751476552e-06
298.698698698699,1.22573064037622e-06
299.4994994995,1.2614468070095e-06
300.3003003003,1.29909884585301e-06
301.101101101101,1.33840536914139e-06
301.901901901902,1.37938464002071e-06
302.702702702703,1.42185243720544e-06
303.503503503504,1.46584246337301e-06
304.304304304304,1.51117464662273e-06
305.105105105105,1.55765242423441e-06
305.905905905906,1.60523708141675e-06
306.706706706707,1.65386004767335e-06
307.507507507508,1.70350890488742e-06
308.308308308308,1.75404925246984e-06
309.109109109109,1.80547196703407e-06
309.90990990991,1.85781884335215e-06
310.710710710711,1.91103694531141e-06
311.511511511512,1.96511948930769e-06
312.312312312312,2.02016873889075e-06
313.113113113113,2.07631034460217e-06
313.913913913914,2.13361868305893e-06
314.714714714715,2.19218973253374e-06
315.515515515516,2.25230717766474e-06
316.316316316316,2.31398536387201e-06
317.117117117117,2.37762601353963e-06
317.917917917918,2.44326237603116e-06
318.718718718719,2.51115563928751e-06
319.51951951952,2.58153409523429e-06
320.32032032032,2.65475055054111e-06
321.121121121121,2.7308035132319e-06
321.921921921922,2.81009187128418e-06
322.722722722723,2.89280978328461e-06
323.523523523524,2.97921862878361e-06
324.324324324324,3.06954771599979e-06
325.125125125125,3.16385002165617e-06
325.925925925926,3.26237571006021e-06
326.726726726727,3.36523685457618e-06
327.527527527528,3.47260232710486e-06
328.328328328328,3.58451622715697e-06
329.129129129129,3.70119141701305e-06
329.92992992993,3.82253424563309e-06
330.730730730731,3.94871353763399e-06
331.531531531532,4.07978133011742e-06
332.332332332332,4.21558966668366e-06
333.133133133133,4.35627351785268e-06
333.933933933934,4.50161845706505e-06
334.734734734735,4.65179001059456e-06
335.535535535536,4.80662567673546e-06
336.336336336336,4.96605831408091e-06
337.137137137137,5.13007448380818e-06
337.937937937938,5.29843127873954e-06
338.738738738739,5.471253794876e-06
339.53953953954,5.64872363297768e-06
340.34034034034,5.83032574118596e-06
341.141141141141,6.01630161284641e-06
341.941941941942,6.20662904200168e-06
342.742742742743,6.4014893427114e-06
343.543543543544,6.60082261462012e-06
344.344344344344,6.80482021610141e-06
345.145145145145,7.01374270913615e-06
345.945945945946,7.22778161703638e-06
346.746746746747,7.44723118030918e-06
347.547547547548,7.67242095674165e-06
348.348348348348,7.90390516761179e-06
349.149149149149,8.14188573591944e-06
349.94994994995,8.38717935008026e-06
350.750750750751,8.6401811704389e-06
351.551551551552,8.90160787815249e-06
352.352352352352,9.17212859317871e-06
353.153153153153,9.45223900600233e-06
353.953953953954,9.7427565394977e-06
354.754754754755,1.00446140211125e-05
355.555555555556,1.03585925527001e-05
356.356356356356,1.06851248050131e-05
357.157157157157,1.10251700721123e-05
357.957957957958,1.13791841205618e-05
358.758758758759,1.1747896168067e-05
359.55955955956,1.21317262612734e-05
360.36036036036,1.25313333204836e-05
361.161161161161,1.29472606950771e-05
361.961961961962,1.33795218591052e-05
362.762762762763,1.38286943215741e-05
363.563563563564,1.42948130905238e-05
364.364364364364,1.47779487749341e-05
365.165165165165,1.5278326228219e-05
365.965965965966,1.5795780912103e-05
366.766766766767,1.63302758920771e-05
367.567567567568,1.68816429402457e-05
368.368368368368,1.74500620928154e-05
369.169169169169,1.80352164421425e-05
369.96996996997,1.86371550055277e-05
370.770770770771,1.92556673812656e-05
371.571571571572,1.98909363648211e-05
372.372372372372,2.05428283163647e-05
373.173173173173,2.12114205332273e-05
373.973973973974,2.18966281864982e-05
374.774774774775,2.25992625501703e-05
375.575575575576,2.33192336931164e-05
376.376376376376,2.40573751041065e-05
377.177177177177,2.48134705912046e-05
377.977977977978,2.55886865426192e-05
378.778778778779,2.63835971478706e-05
379.57957957958,2.71988686920502e-05
380.38038038038,2.80353576249813e-05
381.181181181181,2.88941452990492e-05
381.981981981982,2.97756151476806e-05
382.782782782783,3.06813387845101e-05
383.583583583584,3.16116441679614e-05
384.384384384384,3.25678159052773e-05
385.185185185185,3.35506094317704e-05
385.985985985986,3.45610651672129e-05
386.786786786787,3.55995739628579e-05
387.587587587588,3.66671427984739e-05
388.388388388388,3.77651440745108e-05
389.189189189189,3.88934911430696e-05
389.98998998999,4.00534410471669e-05
390.790790790791,4.12451421032713e-05
391.591591591592,4.2470116959132e-05
392.392392392392,4.37283372835761e-05
393.193193193193,4.50207819263806e-05
393.993993993994,4.6348264038728e-05
394.794794794795,4.77116364181087e-05
395.595595595596,4.91113548458525e-05
396.396396396396,5.05487612330197e-05
397.197197197197,5.20247845353304e-05
397.997997997998,5.35414864292302e-05
398.798798798799,5.50992889112854e-05
399.5995995996,5.67007122521262e-05
400.4004004004,5.83470234075439e-05
401.201201201201,6.00403214142636e-05
402.002002002002,6.17828531013578e-05
402.802802802803,6.35772256816358e-05
403.603603603604,6.54259745361228e-05
404.404404404404,6.7332057850642e-05
405.205205205205,6.92984388222478e-05
406.006006006006,7.13279181949496e-05
406.806806806807,7.342399570622e-05
407.607607607608,7.55897569666535e-05
408.408408408408,7.78283048567102e-05
409.209209209209,8.01435080454414e-05
410.01001001001,8.25387159961427e-05
410.810810810811,8.50161579717059e-05
411.611611611612,8.75792259195005e-05
412.412412412412,9.02315740617992e-05
413.213213213213,9.29757501814941e-05
414.014014014014,9.58139551698374e-05
414.814814814815,9.8748387209941e-05
415.615615615616,0.000101780930436633
416.416416416416,0.0001049138010961
417.217217217217,0.000108148133317157
418.018018018018,0.000111485213117349
418.818818818819,0.000114926302725483
419.61961961962,0.000118471293495187
420.42042042042,0.000122122958485262
421.221221221221,0.000125880098879549
422.022022022022,0.000129744317760652
422.822822822823,0.000133716028756478
423.623623623624,0.000137795383256419
424.424424424424,0.000141984024105976
425.225225225225,0.000146283281091543
426.026026026026,0.000150694443395899
426.826826826827,0.000155220703788614
427.627627627628,0.000159862326899789
428.428428428428,0.000164622654210626
429.229229229229,0.000169505184905099
430.03003003003,0.0001745145107591
430.830830830831,0.000179653864997773
431.631631631632,0.000184927571533777
432.432432432432,0.00019034161496026
433.233233233233,0.000195901867246772
434.034034034034,0.000201614377762472
434.834834834835,0.000207484714344266
435.635635635636,0.000213519074727283
436.436436436436,0.000219724358609322
437.237237237237,0.000226108741810012
438.038038038038,0.000232677814007647
438.838838838839,0.000239438803235119
439.63963963964,0.000246398156592642
440.44044044044,0.000253562981991178
441.241241241241,0.000260938676733954
442.042042042042,0.000268530753061578
442.842842842843,0.00027634688142641
443.643643643644,0.00028439110909153
444.444444444444,0.000292669688536126
445.245245245245,0.000301186193146481
446.046046046046,0.000309945906682408
446.846846846847,0.000318953217555402
447.647647647648,0.000328213078131587
448.448448448448,0.000337728721750756
449.249249249249,0.000347504667128217
450.05005005005,0.000357546068845998
450.850850850851,0.000367856344180685
451.651651651652,0.000378442245595367
452.452452452452,0.000389306745396532
453.253253253253,0.000400455730119888
454.054054054054,0.000411895778274391
454.854854854855,0.000423631211273335
455.655655655656,0.000435669932075208
456.456456456456,0.000448017528472116
457.257257257257,0.000460681485190136
458.058058058058,0.000473670897358214
458.858858858859,0.000486990846505508
459.65965965966,0.000500649895279692
460.46046046046,0.00051465625063669
461.261261261261,0.000529015939573561
462.062062062062,0.000543738388855951
462.862862862863,0.000558828707337595
463.663663663664,0.000574293436711638
464.464464464464,0.000590140384781174
465.265265265265,0.000606373194341028
466.066066066066,0.000622997533986671
466.866866866867,0.000640015582075562
467.667667667668,0.000657432842127589
468.468468468468,0.00067524811201892
469.269269269269,0.000693464690778511
470.07007007007,0.000712082309286842
470.870870870871,0.000731103080907517
471.671671671672,0.000750524958622814
472.472472472472,0.000770348286001452
473.273273273273,0.000790572260491123
474.074074074074,0.000811197184615394
474.874874874875,0.000832221674634966
475.675675675676,0.000853646234271732
476.476476476476,0.000875472634161787
477.277277277277,0.000897704312150186
478.078078078078,0.000920342544761633
478.878878878879,0.000943393820892086
479.67967967968,0.000966862431086646
480.48048048048,0.00099075593160103
481.281281281281,0.00101508511365022
482.082082082082,0.00103985711595787
482.882882882883,0.00106508246687979
483.683683683684,0.00109077479575134
484.484484484484,0.00111694619654471
485.285285285285,0.00114360670097907
486.086086086086,0.00117077092880827
486.886886886887,0.00119845084925059
487.687687687688,0.00122665525948654
488.488488488488,0.00125539417395528
489.289289289289,0.00128467623396804
490.09009009009,0.0013145069323899
490.890890890891,0.00134489034618711
491.691691691692,0.00137582677037035
492.492492492492,0.00140731684480207
493.293293293293,0.0014393563006956
494.094094094094,0.0014719390168776
494.894894894895,0.00150505690076755
495.695695695696,0.00153869924696789
496.496496496496,0.00157285327368026
497.297297297297,0.00160750114842223
498.098098098098,0.00164263082665341
498.898898898899,0.00167822164649292
499.6996996997,0.00171425843627799
500.5005005005,0.00175071972695331
501.301301301301,0.00178758983379691
502.102102102102,0.00182484907492707
502.902902902903,0.00186247733248337
503.703703703704,0.00190045892758177
504.504504504504,0.0019387808692976
505.305305305305,0.00197742584652926
506.106106106106,0.00201637885518175
506.906906906907,0.00205562769637872
507.707707707708,0.00209515754523439
508.508508508508,0.00213495644303887
509.309309309309,0.00217501391076656
510.11011011011,0.00221531503636047
510.910910910911,0.00225584807245731
511.711711711712,0.002296599752485
512.512512512513,0.00233755133790174
513.313313313313,0.00237869372001406
514.114114114114,0.00242000637809299
514.914914914915,0.00246146928071385
515.715715715716,0.00250306690716497
516.516516516517,0.00254477345269142
517.317317317317,0.0025865644256343
518.118118118118,0.00262841725923996
518.918918918919,0.00267030286068986
519.71971971972,0.00271219480749884
520.520520520521,0.00275406417198881
521.321321321321,0.00279588247685823
522.122122122122,0.00283762102409124
522.922922922923,0.00287924545637699
523.723723723724,0.00292072771674934
524.524524524525,0.00296203597651368
525.325325325325,0.00300314294975215
526.126126126126,0.00304401931423927
526.926926926927,0.00308463448175898
527.727727727728,0.00312496092412105
528.528528528529,0.00316497260829448
529.329329329329,0.00320463959035757
530.13013013013,0.0032439353513341
530.930930930931,0.0032828305829371
531.731731731732,0.00332129798697769
532.532532532533,0.00335930851494657
533.333333333333,0.00339683429945726
534.134134134134,0.00343384282502395
534.934934934935,0.00347030188251645
535.735735735736,0.00350617906370379
536.536536536537,0.00354143956371662
537.337337337337,0.00357604582525621
538.138138138138,0.00360996105078549
538.938938938939,0.00364314401979404
539.73973973974,0.00367555432696647
540.540540540541,0.00370714786219714
541.341341341341,0.00373788067925821
542.142142142142,0.00376770795636651
542.942942942943,0.00379658704011189
543.743743743744,0.00382447283113858
544.544544544545,0.00385131699825496
545.345345345345,0.00387707889369631
546.146146146146,0.00390171812099437
546.946946946947,0.00392519752465657
547.747747747748,0.00394747309608012
548.548548548549,0.00396851528039102
549.349349349349,0.0039882936483387
550.15015015015,0.00400678292865049
550.950950950951,0.00402396051426167
551.751751751752,0.00403980580503946
552.552552552553,0.00405430848352013
553.353353353353,0.00406745562427753
554.154154154154,0.00407924709826727
554.954954954955,0.00408968364142263
555.755755755756,0.00409876765177445
556.556556556557,0.00410650603591172
557.357357357357,0.00411291001992583
558.158158158158,0.00411799529793231
558.958958958959,0.00412177316565476
559.75975975976,0.00412426642034496
560.560560560561,0.00412549121010181
561.361361361361,0.00412546244218372
562.162162162162,0.00412420419148012
562.962962962963,0.0041217334751054
563.763763763764,0.00411806272538477
564.564564564565,0.00411320935425293
565.365365365365,0.00410718727662715
566.166166166166,0.00410000763353347
566.966966966967,0.00409168110842851
567.767767767768,0.00408221663082236
568.568568568569,0.00407162071864461
569.369369369369,0.00405989589940534
570.17017017017,0.00404704699073918
570.970970970971,0.00403307901843553
571.771771771772,0.004017991864278
572.572572572573,0.00400178782809307
573.373373373373,0.00398447040402384
574.174174174174,0.0039660452738756
574.974974974975,0.0039465126949825
575.775775775776,0.00392587915494373
576.576576576577,0.00390415811192274
577.377377377377,0.00388135614836944
578.178178178178,0.00385748429515067
578.978978978979,0.0038325573608107
579.77977977978,0.00380659103463764
580.580580580581,0.00377960577543362
581.381381381381,0.00375161880099076
582.182182182182,0.00372265887986699
582.982982982983,0.00369274972360448
583.783783783784,0.00366191765948568
584.584584584585,0.0036301868531963
585.385385385385,0.00359759008333138
586.186186186186,0.00356415808364587
586.986986986987,0.00352992377291498
587.787787787788,0.00349492137932031
588.588588588589,0.00345918012305851
589.389389389389,0.0034227346556182
590.19019019019,0.00338562174030892
590.990990990991,0.00334787462039843
591.791791791792,0.00330952582340334
592.592592592593,0.00327061110431735
593.393393393393,0.00323116044243107
594.194194194194,0.00319120993400579
594.994994994995,0.0031507933836981
595.795795795796,0.00310993975368211
596.596596596597,0.00306868416542969
597.397397397397,0.00302705801681468
598.198198198198,0.00298509221930305
598.998998998999,0.00294281731501779
599.7997997998,0.00290026283692305
600.600600600601,0.00285745774339871
601.401401401401,0.00281442927134087
602.202202202202,0.00277120746394734
603.003003003003,0.00272782259793208
603.803803803804,0.00268429949787152
604.604604604605,0.00264066544399559
605.405405405405,0.00259694553679946
606.206206206206,0.00255316539620356
607.007007007007,0.00250935078101218
607.807807807808,0.00246552415014732
608.608608608609,0.00242171002899872
609.409409409409,0.00237793207722134
610.21021021021,0.00233421267805712
611.011011011011,0.00229057226825112
611.811811811812,0.00224703412072045
612.612612612613,0.00220361955612142
613.413413413413,0.00216034543038472
614.214214214214,0.00211723601142997
615.015015015015,0.00207431007831458
615.815815815816,0.002031586910922
616.616616616617,0.00198908607227261
617.417417417417,0.00194682810633513
618.218218218218,0.00190483228474499
619.019019019019,0.00186312074670048
619.81981981982,0.00182171222469171
620.620620620621,0.00178062789341243
621.421421421421,0.00173988911343188
622.222222222222,0.00169951597336583
623.023023023023,0.00165952829762747
623.823823823824,0.00161994675344681
624.624624624625,0.00158079450073857
625.425425425425,0.0015420911000789
626.226226226226,0.00150385461182364
627.027027027027,0.00146610314716474
627.827827827828,0.00142885951100151
628.628628628629,0.00139213860815692
629.429429429429,0.0013559537930396
630.23023023023,0.00132031962429815
631.031031031031,0.0012852497963938
631.831831831832,0.0012507583786342
632.632632632633,0.00121684909959523
633.433433433433,0.0011835344713888
634.234234234234,0.00115081627842211
635.035035035035,0.00111869716601202
635.835835835836,0.00108718232297544
636.636636636637,0.0010562715109089
637.437437437437,0.00102596352760722
638.238238238238,0.000996256420944805
639.039039039039,0.000967148251128202
639.83983983984,0.000938632580776507
640.640640640641,0.000910706846071986
641.441441441441,0.00088336637086262
642.242242242242,0.000856604082559053
643.043043043043,0.000830415089724523
643.843843843844,0.000804795906191272
644.644644644645,0.000779740484164808
645.445445445445,0.000755243732894279
646.246246246246,0.000731300168979875
647.047047047047,0.000707904272895464
647.847847847848,0.000685053237679458
648.648648648649,0.000662742851227204
649.44944944945,0.000640968615882023
650.25025025025,0.000619727938682593
651.051051051051,0.000599015342343756
651.851851851852,0.000578827844006347
652.652652652653,0.000559160849633174
653.453453453453,0.000540011062725042
654.254254254254,0.000521372804826082
655.055055055055,0.000503242482023726
655.855855855856,0.000485613956713646
656.656656656657,0.000468479557007355
657.457457457458,0.000451834478848312
658.258258258258,0.000435671709897697
659.059059059059,0.000419983711643685
659.85985985986,0.000404763366800088
660.660660660661,0.000390000967089297
661.461461461461,0.000375687944596973
662.262262262262,0.000361815140033394
663.063063063063,0.000348371118907021
663.863863863864,0.000335347083747769
664.664664664665,0.000322735382545882
665.465465465466,0.000310524648623339
666.266266266266,0.000298704748500853
667.067067067067,0.000287265274216089
667.867867867868,0.000276195873338525
668.668668668669,0.000265488189226394
669.469469469469,0.000255132017086017
670.27027027027,0.00024511531151154
671.071071071071,0.0002354315381439
671.871871871872,0.000226072231040118
672.672672672673,0.000217027464957607
673.473473473474,0.000208288654033285
674.274274274274,0.000199848569346708
675.075075075075,0.000191698718149427
675.875875875876,0.000183831834141223
676.676676676677,0.000176239407913956
677.477477477477,0.000168914969608614
678.278278278278,0.000161851191889005
679.079079079079,0.000155041261527694
679.87987987988,0.000148478074585728
680.680680680681,0.00014215596741422
681.481481481482,0.000136067557656045
682.282282282282,0.000130206844247219
683.083083083083,0.000124565417881284
683.883883883884,0.000119139212184853
684.684684684685,0.000113920658779804
685.485485485485,0.000108903131778814
686.286286286286,0.000104080974615849
687.087087087087,9.94482896378141e-05
687.887887887888,9.49981473360943e-05
688.688688688689,9.07242466584198e-05
689.48948948949,8.66204913883645e-05
690.29029029029,8.26810096109974e-05
691.091091091091,7.89006121203061e-05
691.891891891892,7.52721831756304e-05
692.692692692693,7.17905979177132e-05
693.493493493493,6.84506181953311e-05
694.294294294294,6.5246563591907e-05
695.095095095095,6.21733694956818e-05
695.895895895896,5.92263206290283e-05
696.696696696697,5.6399814042175e-05
697.497497497498,5.36904051884516e-05
698.298298298298,5.10929257841811e-05
699.099099099099,4.86037838744677e-05
699.8998998999,4.62195116201782e-05
700.700700700701,4.39361660002634e-05
701.501501501501,4.17501067103362e-05
702.302302302302,3.96581420162753e-05
703.103103103103,3.76574980257386e-05
703.903903903904,3.57447177035362e-05
704.704704704705,3.39172121753309e-05
705.505505505506,3.2172061527015e-05
706.306306306306,3.05065793528626e-05
707.107107107107,2.89182817774233e-05
707.907907907908,2.74049590094329e-05
708.708708708709,2.5964151317034e-05
709.509509509509,2.45925106509039e-05
710.31031031031,2.32881281731355e-05
711.111111111111,2.20486190829957e-05
711.911911911912,2.087141860403e-05
712.712712712713,1.97545475351023e-05
713.513513513514,1.8695045592621e-05
714.314314314314,1.76905870404821e-05
715.115115115115,1.6739204001008e-05
715.915915915916,1.58383909967866e-05
716.716716716717,1.49856045056402e-05
717.517517517517,1.41792635663868e-05
718.318318318318,1.34164627279621e-05
719.119119119119,1.26959748019596e-05
719.91991991992,1.20151045668932e-05
720.720720720721,1.13715984175265e-05
721.521521521522,1.07640900365815e-05
722.322322322322,1.01906747359141e-05
723.123123123123,9.6491314377191e-06
723.923923923924,9.13774645002447e-06
724.724724724725,8.6551117617969e-06
725.525525525525,8.19902127098526e-06
726.326326326326,7.76871486594311e-06
727.127127127127,7.36199407499892e-06
727.927927927928,6.97751471378051e-06
728.728728728729,6.61369026264609e-06
729.52952952953,6.26940955810008e-06
730.33033033033,5.94303243349615e-06
731.131131131131,5.63366062433444e-06
731.931931931932,5.34004819774425e-06
732.732732732733,5.06105744100367e-06
733.533533533534,4.79510800453015e-06
734.334334334334,4.54184488691794e-06
735.135135135135,4.30001291709113e-06
735.935935935936,4.06883329572693e-06
736.736736736737,3.84758358091616e-06
737.537537537538,3.63552711332703e-06
738.338338338338,3.43200422293205e-06
739.139139139139,3.23655673190156e-06
739.93993993994,3.04851885514796e-06
740.740740740741,2.8680196710365e-06
741.541541541542,2.69450141826589e-06
742.342342342342,2.5277887310545e-06
743.143143143143,2.36759945575218e-06
743.943943943944,2.21382933688859e-06
744.744744744745,2.06632600178217e-06
745.545545545546,1.92504241633192e-06
746.346346346346,1.78996170380787e-06
747.147147147147,1.66111354074792e-06
747.947947947948,1.53835848944878e-06
748.748748748749,1.42172244242765e-06
749.54954954955,1.31126560188436e-06
750.35035035035,1.20680878426862e-06
751.151151151151,1.1083640940084e-06
751.951951951952,1.01605021505943e-06
752.752752752753,9.29620654287749e-07
753.553553553554,8.49008783760783e-07
754.354354354354,7.74056919998651e-07
755.155155155155,7.04622679083507e-07
755.955955955956,6.40761199303759e-07
756.756756756757,5.82259874567653e-07
757.557557557558,5.28678868207741e-07
758.358358358358,4.80142497490753e-07
759.159159159159,4.36294530633265e-07
759.95995995996,3.96878406327586e-07
760.760760760761,3.61690299989492e-07
761.561561561562,3.30370507453292e-07
762.362362362362,3.0281396285702e-07
763.163163163163,2.7858488390394e-07
763.963963963964,2.57485210776807e-07
764.764764764765,2.39144925672906e-07
765.565565565566,2.23278383115233e-07
766.366366366366,2.09672542445262e-07
767.167167167167,1.9804469044609e-07
767.967967967968,1.88072207040881e-07
768.768768768769,1.79459419348886e-07
769.56956956957,1.72000589760658e-07
770.37037037037,1.65437949679381e-07
771.171171171171,1.59562953155933e-07
771.971971971972,1.54128582638152e-07
772.772772772773,1.4903521637631e-07
773.573573573574,1.44132279911611e-07
774.374374374374,1.39263210963352e-07
775.175175175175,1.34404558401671e-07
775.975975975976,1.29396331685746e-07
776.776776776777,1.2421514441143e-07
777.577577577578,1.18893601124994e-07
778.378378378378,1.13355664860766e-07
779.179179179179,1.07563862711694e-07
779.97997997998,1.01590130043415e-07
780.780780780781,9.55541730383124e-08
781.581581581582,8.93696804360205e-08
782.382382382382,8.31667232147457e-08
783.183183183183,7.69811429401569e-08
783.983983983984,7.08636732486532e-08
784.784784784785,6.48560164331457e-08
785.585585585586,5.89971211804673e-08
786.386386386386,5.33636239955063e-08
787.187187187187,4.7978659539739e-08
787.987987987988,4.28561512615327e-08
788.788788788789,3.80579815267442e-08
789.58958958959,3.35811848804195e-08
790.39039039039,2.94552143684476e-08
791.191191191191,2.56786217785272e-08
791.991991991992,2.22573219908916e-08
792.792792792793,1.91710667321079e-08
793.593593593594,1.64092628890461e-08
794.394394394394,1.39572197206715e-08
795.195195195195,1.17970590933927e-08
795.995995995996,9.89801652770317e-09
796.796796796797,8.2625010859689e-09
797.597597597598,6.85372321506421e-09
798.398398398398,5.64928271046801e-09
799.199199199199,4.62713109042666e-09
800,3.76601522715265e-09


==> data/Schlogl/distribution_ssa_mc_1e8.csv <==
res1,res2
0,4.90764745912213e-13
0.800800800800801,6.74883528836309e-13
1.6016016016016,1.20611904345847e-12
2.4024024024024,1.53484757555361e-10
3.2032032032032,2.1044208980782e-10
4.004004004004,2.87599771423608e-10
4.8048048048048,3.88626032304222e-10
5.60560560560561,5.24792823633602e-10
6.40640640640641,1.15797849377436e-09
7.20720720720721,1.70408248179779e-09
8.00800800800801,3.57708397714878e-09
8.80880880880881,4.81224187505744e-09
9.60960960960961,6.60905174678084e-09
10.4104104104104,1.43868860931976e-08
11.2112112112112,2.5863014942857e-08
12.012012012012,4.27352852709397e-08
12.8128128128128,5.73346525302477e-08
13.6136136136136,9.15788737174316e-08
14.4144144144144,1.3919686613452e-07
15.2152152152152,1.9724711025932e-07
16.016016016016,2.78040018491355e-07
16.8168168168168,3.67312577585324e-07
17.6176176176176,5.07632002168752e-07
18.4184184184184,7.00475368032897e-07
19.2192192192192,9.4383307086724e-07
20.02002002002,1.25888266535837e-06
20.8208208208208,1.62978581617891e-06
21.6216216216216,2.15879066370141e-06
22.4224224224224,2.83852062629508e-06
23.2232232232232,3.67191043656851e-06
24.024024024024,4.74947674524671e-06
24.8248248248248,6.01959868918437e-06
25.6256256256256,7.67850038124722e-06
26.4264264264264,9.75224637203816e-06
27.2272272272272,1.23176791211693e-05
28.028028028028,1.54460866139659e-05
28.8288288288288,1.91569806945403e-05
29.6296296296296,2.37620929281901e-05
30.4304304304304,2.93476768823167e-05
31.2312312312312,3.60670468048043e-05
32.032032032032,4.41046720148036e-05
32.8328328328328,5.3529367682386e-05
33.6336336336336,6.48468061971794e-05
34.4344344344344,7.82412137187898e-05
35.2352352352352,9.39372647531458e-05
36.036036036036,0.000112296349396767
36.8368368368368,0.000133493726458547
37.6376376376376,0.000158234499903551
38.4384384384384,0.000186791879907586
39.2392392392392,0.000219616297038123
40.04004004004,0.000257131358961365
40.8408408408408,0.000299712443821743
41.6416416416416,0.00034820926343306
42.4424424424424,0.000403017076514662
43.2432432432432,0.000464673122779764
44.044044044044,0.000533740863707891
44.8448448448448,0.000610715656826977
45.6456456456456,0.000696490860173011
46.4464464464464,0.00079150466168413
47.2472472472472,0.000896362350773674
48.048048048048,0.00101154528455127
48.8488488488488,0.00113748849743082
49.6496496496496,0.00127501767474841
50.4504504504505,0.00142437229438097
51.2512512512513,0.00158600752026065
52.0520520520521,0.00176022838711698
52.8528528528529,0.00194713901011146
53.6536536536537,0.00214720934434492
54.4544544544545,0.00236033849697495
55.2552552552553,0.00258647306438059
56.0560560560561,0.00282547398366452
56.8568568568569,0.00307697573988039
57.6576576576577,0.0033407459058994
58.4584584584585,0.00361617851925044
59.2592592592593,0.00390261639727437
60.0600600600601,0.0041992257998242
60.8608608608609,0.00450499247850658
61.6616616616617,0.00481905385576242
62.4624624624625,0.005140092650394
63.2632632632633,0.00546680516154484
64.0640640640641,0.00579779302993876
64.8648648648649,0.00613146386143646
65.6656656656657,0.00646639519732186
66.4664664664665,0.00680084056789125
67.2672672672673,0.00713315118002083
68.0680680680681,0.00746153622947025
68.8688688688689,0.00778424309057667
69.6696696696697,0.00809966041995179
70.4704704704705,0.00840601056388975
71.2712712712713,0.00870164611895935
72.0720720720721,0.00898495106118883
72.8728728728729,0.0092543751050653
73.6736736736737,0.00950858986556098
74.4744744744745,0.00974620583087906
75.2752752752753,0.00996604711529565
76.0760760760761,0.0101670258583575
76.8768768768769,0.0103481709644411
77.6776776776777,0.0105087499991614
78.4784784784785,0.0106480808762194
79.2792792792793,0.0107656795117689
80.0800800800801,0.0108611978844352
80.8808808808809,0.0109344158701929
81.6816816816817,0.0109853260815461
82.4824824824825,0.0110140223703665
83.2832832832833,0.0110207235353981
84.0840840840841,0.0110058285976683
84.8848848848849,0.0109698140054816
85.6856856856857,0.0109133369589153
86.4864864864865,0.0108371270383601
87.2872872872873,0.0107420267504723
88.0880880880881,0.0106289717187843
88.8888888888889,0.0104989765577468
89.6896896896897,0.0103531332381055
90.4904904904905,0.0101925889165633
91.2912912912913,0.0100185113066263
92.0920920920921,0.00983212060199623
92.8928928928929,0.00963464466175422
93.6936936936937,0.00942730354364949
94.4944944944945,0.00921131519548661
95.2952952952953,0.00898787661946993
96.0960960960961,0.00875812444927004
96.8968968968969,0.00852318553457284
97.6976976976977,0.0082840797355531
98.4984984984985,0.00804179856265893
99.2992992992993,0.00779726984636025
100.1001001001,0.00755133513894301
100.900900900901,0.00730479657309054
101.701701701702,0.00705828012294407
102.502502502503,0.00681244749600134
103.303303303303,0.00656788606884412
104.104104104104,0.00632503906414759
104.904904904905,0.00608446351035147
105.705705705706,0.00584640772530785
106.506506506507,0.0056112589632375
107.307307307307,0.00537933628571399
108.108108108108,0.00515094587606102
108.908908908909,0.00492644132932075
109.70970970971,0.00470586433461735
110.510510510511,0.00448950603336691
111.311311311311,0.00427759610979215
112.112112112112,0.00407034461778145
112.912912912913,0.00386811524104133
113.713713713714,0.00367082132984762
114.514514514515,0.00347874142802637
115.315315315315,0.00329212664204067
116.116116116116,0.00311110192940421
116.916916916917,0.0029360317940584
117.717717717718,0.00276672690711983
118.518518518519,0.00260345679213067
119.319319319319,0.0024463328816181
120.12012012012,0.00229549589490797
120.920920920921,0.00215114084879181
121.721721721722,0.00201298290235132
122.522522522523,0.00188118405214979
123.323323323323,0.00175575922415835
124.124124124124,0.00163668541411163
124.924924924925,0.00152397895064784
125.725725725726,0.00141726744174295
126.526526526527,0.00131657813824194
127.327327327327,0.00122175420383422
128.128128128128,0.0011327154434503
128.928928928929,0.00104937443469488
129.72972972973,0.000971215104366954
130.530530530531,0.000898217813125655
131.331331331331,0.000830108178997238
132.132132132132,0.000766690898155796
132.932932932933,0.000707896767476376
133.733733733734,0.00065318231148399
134.534534534535,0.000602473157069284
135.335335335335,0.00055554507557073
136.136136136136,0.000512156835753558
136.936936936937,0.000472186797279461
137.737737737738,0.000435240647469046
138.538538538539,0.000401184326040301
139.339339339339,0.000369816375822482
140.14014014014,0.00034098433866548
140.940940940941,0.000314590929813285
141.741741741742,0.000290274497979496
142.542542542543,0.000267990808706259
143.343343343343,0.000247586257188351
144.144144144144,0.000228906602171638
144.944944944945,0.000211916995291257
145.745745745746,0.000196326864439386
146.546546546547,0.000182106841915825
147.347347347347,0.000169108024250206
148.148148148148,0.000157298377039587
148.948948948949,0.000146587839849325
149.74974974975,0.000136778977167471
150.550550550551,0.000127855392011668
151.351351351351,0.000119728883304421
152.152152152152,0.000112345730262834
152.952952952953,0.000105666900562361
153.753753753754,9.95356323665297e-05
154.554554554555,9.39528035457088e-05
155.355355355355,8.88399634851519e-05
156.156156156156,8.41630194204275e-05
156.956956956957,7.99101490318655e-05
157.757757757758,7.59684779712288e-05
158.558558558559,7.23281202133916e-05
159.359359359359,6.89404307950687e-05
160.16016016016,6.57753851528228e-05
160.960960960961,6.28299348963449e-05
161.761761761762,6.00340331633653e-05
162.562562562563,5.73710974043231e-05
163.363363363363,5.48393782908113e-05
164.164164164164,5.23961186581734e-05
164.964964964965,5.00603148143128e-05
165.765765765766,4.77823984949906e-05
166.566566566567,4.55609824189707e-05
167.367367367367,4.33886241978952e-05
168.168168168168,4.12573538854151e-05
168.968968968969,3.91677334300035e-05
169.76976976977,3.71075987750313e-05
170.570570570571,3.50704674264326e-05
171.371371371371,3.30743486699637e-05
172.172172172172,3.11103629730179e-05
172.972972972973,2.91910683485413e-05
173.773773773774,2.73067377432312e-05
174.574574574575,2.54661736121357e-05
175.375375375375,2.36719268255329e-05
176.176176176176,2.19349871715677e-05
176.976976976977,2.02600966057102e-05
177.777777777778,1.86441835298372e-05
178.578578578579,1.70944884523795e-05
179.379379379379,1.56162023177649e-05
180.18018018018,1.42072076669707e-05
180.980980980981,1.28785773375561e-05
181.781781781782,1.16267111359161e-05
182.582582582583,1.04531599384547e-05
183.383383383383,9.35739087069486e-06
184.184184184184,8.33854265819766e-06
184.984984984985,7.40121052042892e-06
185.785785785786,6.5374714422413e-06
186.586586586587,5.74954255925113e-06
187.387387387387,5.03393736858497e-06
188.188188188188,4.38741718857484e-06
188.988988988989,3.80577902847513e-06
189.78978978979,3.28501456116241e-06
190.590590590591,2.81969293448847e-06
191.391391391391,2.40796520477462e-06
192.192192192192,2.04882962901902e-06
192.992992992993,1.73463749459062e-06
193.793793793794,1.46124560441824e-06
194.594594594595,1.22465848355127e-06
195.395395395395,1.01958230026313e-06
196.196196196196,8.46159597823479e-07
196.996996996997,6.98894190711644e-07
197.797797797798,5.7448632517077e-07
198.598598598599,4.69426951047989e-07
199.399399399399,3.81134316604245e-07
200.2002002002,3.09361463287621e-07
201.001001001001,2.50051853426049e-07
201.801801801802,2.01602559342295e-07
202.602602602603,1.62163213545039e-07
203.403403403403,1.30159713154131e-07
204.204204204204,9.94796313742541e-08
205.005005005005,8.0468538695492e-08
205.805805805806,6.53164476031376e-08
206.606606606607,5.72411642355155e-08
207.407407407407,4.79480046734289e-08
208.208208208208,4.28786795041037e-08
209.009009009009,3.99924926045035e-08
209.80980980981,3.91466989054076e-08
210.610610610611,4.03009680168757e-08
211.411411411411,4.35149829724933e-08
212.212212212212,4.89523200196601e-08
213.013013013013,5.6877121393202e-08
213.813813813814,6.76703398060126e-08
214.614614614615,7.99158799778322e-08
215.415415415415,9.85752387906492e-08
216.216216216216,1.21689696196853e-07
217.017017017017,1.5043797112365e-07
217.817817817818,1.85699743488501e-07
218.618618618619,2.28647555224656e-07
219.419419419419,2.805841736836e-07
220.22022022022,3.42939766481318e-07
221.021021021021,4.1725772345478e-07
221.821821821822,5.05179965428663e-07
222.622622622623,6.08422170001194e-07
223.423423423423,7.28741177237912e-07
224.224224224224,8.67894229326374e-07
225.025025025025,1.02758984676588e-06
225.825825825826,1.20943071503384e-06
226.626626626627,1.41484941882347e-06
227.427427427427,1.64503769114731e-06
228.228228228228,1.90087529272215e-06
229.029029029029,2.18284977222504e-06
229.82982982983,2.4909855916745e-06
230.630630630631,2.82477339631298e-06
231.431431431431,3.18310886027535e-06
232.232232232232,3.56424212627483e-06
233.033033033033,3.96574384454273e-06
233.833833833834,4.3844892590806e-06
234.634634634635,4.8166640259407e-06
235.435435435435,5.25779359254478e-06
236.236236236236,5.70279886948826e-06
237.037037037037,6.14607477633106e-06
237.837837837838,6.58159597761786e-06
238.638638638639,7.00304360760961e-06
239.439439439439,7.40395030691317e-06
240.24024024024,7.77786587752502e-06
241.041041041041,8.11851968560435e-06
241.841841841842,8.41999957286754e-06
242.642642642643,8.67692012758987e-06
243.443443443443,8.88458223635754e-06
244.244244244244,9.03911578249054e-06
245.045045045045,9.13759944315823e-06
245.845845845846,9.17815240643848e-06
246.646646646647,9.15999377973321e-06
247.447447447447,9.083468345074e-06
248.248248248248,8.95003415655153e-06
249.049049049049,8.76221723716778e-06
249.84984984985,8.52353165504708e-06
250.650650650651,8.23837008898446e-06
251.451451451451,7.91186935904013e-06
252.252252252252,7.54975533905991e-06
253.053053053053,7.15818176081009e-06
253.853853853854,6.74354939907244e-06
254.654654654655,6.31233877679637e-06
255.455455455455,5.87094448819011e-06
256.256256256256,5.42552238789936e-06
257.057057057057,4.98185323236086e-06
257.857857857858,4.5452351959486e-06
258.658658658659,4.12038414711099e-06
259.459459459459,3.7113762374878e-06
260.26026026026,3.32160667740769e-06
261.061061061061,2.95377490298014e-06
261.861861861862,2.60989227973208e-06
262.662662662663,2.29130970424022e-06
263.463463463463,1.99876180038936e-06
264.264264264264,1.73242487584599e-06
265.065065065065,1.49198314642984e-06
265.865865865866,1.27670219127752e-06
266.666666666667,1.08550422575199e-06
267.467467467467,9.17043027109222e-07
268.268268268268,7.69775780639401e-07
269.069069069069,6.42028470035486e-07
269.86986986987,5.32061435795903e-07
270.670670670671,4.38112647160456e-07
271.471471471471,3.58448186621525e-07
272.272272272272,2.91396047841271e-07
273.073073073073,2.35373568287969e-07
273.873873873874,1.88907236862972e-07
274.674674674675,1.50647190703196e-07
275.475475475475,1.19368401306947e-07
276.276276276276,9.39804365557695e-08
277.077077077077,7.35196552476076e-08
277.877877877878,5.71476960586136e-08
278.678678678679,4.41392478923036e-08
279.479479479479,3.38759889765201e-08
280.28028028028,2.58355010847827e-08
281.081081081081,1.95807285558033e-08
281.881881881882,1.47495250842328e-08
282.682682682683,1.10446174485189e-08
283.483483483483,8.22422028000118e-09
284.284284284284,6.09345346183906e-09
285.085085085085,4.49678348442258e-09
285.885885885886,3.31073585361626e-09
286.686686686687,1.05964098207309e-10
287.487487487487,1.26783006455949e-10
288.288288288288,1.52804469319765e-10
289.089089089089,1.8460340759578e-10
289.88988988989,2.2282277761039e-10
290.690690690691,2.68159890226383e-10
291.491491491492,3.21349708781296e-10
292.292292292292,3.81954814544774e-10
293.093093093093,4.53433914609e-10
293.893893893894,5.34893718058034e-10
294.694694694695,6.27011949719536e-10
295.495495495496,7.30369454031904e-10
296.296296296296,8.45418642599376e-10
297.097097097097,9.72451178221602e-10
297.897897897898,1.11156608536393e-09
298.698698698699,1.26263963925981e-09
299.4994994995,1.42546675562333e-09
300.3003003003,1.59912817506757e-09
301.101101101101,1.78281828861223e-09
301.901901901902,1.97531503970803e-09
302.702702702703,2.17510283319042e-09
303.503503503504,2.38038320557623e-09
304.304304304304,2.58909581644771e-09
305.105105105105,2.79894988586726e-09
305.905905905906,3.00746573314122e-09
306.706706706707,3.21202558112829e-09
307.507507507508,3.56697217454612e-09
308.308308308308,3.81324108555743e-09
309.109109109109,4.06683085353422e-09
309.90990990991,4.33098850343183e-09
310.710710710711,4.61063798991764e-09
311.511511511512,4.91274754156557e-09
312.312312312312,5.24672843311015e-09
313.113113113113,5.62486057643337e-09
313.913913913914,6.06273808063129e-09
314.714714714715,6.57974721855213e-09
315.515515515516,7.19944138351282e-09
316.316316316316,7.9500838949729e-09
317.117117117117,8.8649779848589e-09
317.917917917918,9.98281507393705e-09
318.718718718719,1.1347915914322e-08
319.51951951952,1.30107871099691e-08
320.32032032032,1.50271042404739e-08
321.121121121121,1.74574266390741e-08
321.921921921922,2.03684699153323e-08
322.722722722723,2.38307609636114e-08
323.523523523524,2.79180455835899e-08
324.324324324324,3.27059208093169e-08
325.125125125125,3.82701265579752e-08
325.925925925926,4.46844949743506e-08
326.726726726727,5.20202582793908e-08
327.527527527528,6.03372475957535e-08
328.328328328328,6.96899363527765e-08
329.129129129129,8.01173515702394e-08
329.92992992993,9.16435897943431e-08
330.730730730731,1.04273209722746e-07
331.531531531532,1.1798866472461e-07
332.332332332332,1.36260523519758e-07
333.133133133133,1.53292108695322e-07
333.933933933934,1.71638352795642e-07
334.734734734735,1.91304481268402e-07
335.535535535536,2.12300916120773e-07
336.336336336336,2.34651446154608e-07
337.137137137137,2.58403724447337e-07
337.937937937938,2.83639946265866e-07
338.738738738739,3.10492875287153e-07
339.53953953954,3.39160009365133e-07
340.34034034034,3.69918094906549e-07
341.141141141141,4.03144571273559e-07
341.941941941942,4.39331615577262e-07
342.742742742743,4.7910476328688e-07
343.543543543544,5.23231042065559e-07
344.344344344344,5.72787861953946e-07
345.145145145145,6.28624830828335e-07
345.945945945946,6.92111499731779e-07
346.746746746747,7.64677667219245e-07
347.547547547548,8.47896249755606e-07
348.348348348348,9.43477419485456e-07
349.149149149149,1.05336831191468e-06
349.94994994995,1.17921958865662e-06
350.750750750751,1.32302053614953e-06
351.551551551552,1.48661749151468e-06
352.352352352352,1.6718961335454e-06
353.153153153153,1.88016407875532e-06
353.953953953954,2.11282148306084e-06
354.754754754755,2.37081621756892e-06
355.555555555556,2.65467646954505e-06
356.356356356356,2.96456513109528e-06
357.157157157157,3.30296614202881e-06
357.957957957958,3.66346975660832e-06
358.758758758759,4.04686523950076e-06
359.55955955956,4.45332658687546e-06
360.36036036036,4.87560527135787e-06
361.161161161161,5.31140849038287e-06
361.961961961962,5.75683852159446e-06
362.762762762763,6.2092768795219e-06
363.563563563564,6.66039607580119e-06
364.364364364364,7.1061990241404e-06
365.165165165165,7.54313422642704e-06
365.965965965966,7.96332997236092e-06
366.766766766767,8.36314494934988e-06
367.567567567568,8.73825420850176e-06
368.368368368368,9.08503783463531e-06
369.169169169169,9.40242197075547e-06
369.96996996997,9.68605588852471e-06
370.770770770771,9.9410637737656e-06
371.571571571572,1.01612163845533e-05
372.372372372372,1.03523643057941e-05
373.173173173173,1.05181173827788e-05
373.973973973974,1.06634831012417e-05
374.774774774775,1.07954310503321e-05
375.575575575576,1.09214948968556e-05
376.376376376376,1.10506845423216e-05
377.177177177177,1.11963178124402e-05
377.977977977978,1.13629121884738e-05
378.778778778779,1.15640202228331e-05
379.57957957958,1.18124545395201e-05
380.38038038038,1.21155248933173e-05
381.181181181181,1.24928778672866e-05
381.981981981982,1.29402512947135e-05
382.782782782783,1.34722437119522e-05
383.583583583584,1.41013692865732e-05
384.384384384384,1.4826517776582e-05
385.185185185185,1.56515654538704e-05
385.985985985986,1.65800422286113e-05
386.786786786787,1.76167888394377e-05
387.587587587588,1.87583651994848e-05
388.388388388388,1.99968705147465e-05
389.189189189189,2.13310124144724e-05
389.98998998999,2.27549780683273e-05
390.790790790791,2.42650746954183e-05
391.591591591592,2.58489626478179e-05
392.392392392392,2.74992009563263e-05
393.193193193193,2.92100639535553e-05
393.993993993994,3.09702229538158e-05
394.794794794795,3.27749600087231e-05
395.595595595596,3.46157889849996e-05
396.396396396396,3.64877962035733e-05
397.197197197197,3.8391127957281e-05
397.997997997998,4.03165435224764e-05
398.798798798799,4.22744570597755e-05
399.5995995996,4.42552568360194e-05
400.4004004004,4.62664501008567e-05
401.201201201201,4.83119582089565e-05
402.002002002002,5.04016031404569e-05
402.802802802803,5.2535105076055e-05
403.603603603604,5.47250970065858e-05
404.404404404404,5.69802777793869e-05
405.205205205205,5.93074677835148e-05
406.006006006006,6.17116599493598e-05
406.806806806807,6.41995975215777e-05
407.607607607608,6.678012228379e-05
408.408408408408,6.9452364081006e-05
409.209209209209,7.22178866294115e-05
410.01001001001,7.50704736023296e-05
410.810810810811,7.80043066959906e-05
411.611611611612,8.10134722187565e-05
412.412412412412,8.40888537793865e-05
413.213213213213,8.72188113419075e-05
414.014014014014,9.03841948203254e-05
414.814814814815,9.35663874766588e-05
415.615615615616,9.67571204168314e-05
416.416416416416,9.9930396732456e-05
417.217217217217,0.000103071094391533
418.018018018018,0.000106157498657696
418.818818818819,0.000109176322245426
419.61961961962,0.000112120783793875
420.42042042042,0.000114976797876055
421.221221221221,0.000117733259889523
422.022022022022,0.000120393814518221
422.822822822823,0.000122952901089345
423.623623623624,0.000125430053959792
424.424424424424,0.000127819448502617
425.225225225225,0.000130139819275361
426.026026026026,0.000132402446617321
426.826826826827,0.000134622818336607
427.627627627628,0.000136833661452001
428.428428428428,0.000139051842791407
429.229229229229,0.000141302210271815
430.03003003003,0.000143606620504513
430.830830830831,0.000145975716154427
431.631631631632,0.000148456874861492
432.432432432432,0.000151050922125597
433.233233233233,0.000153782258467632
434.034034034034,0.000156669716922008
434.834834834835,0.000159720605504426
435.635635635636,0.000162961691310873
436.436436436436,0.000166410624778329
437.237237237237,0.000170051238365473
438.038038038038,0.000173924645871281
438.838838838839,0.000178003984261046
439.63963963964,0.000182320369176398
440.44044044044,0.000186881333647395
441.241241241241,0.000191682033570785
442.042042042042,0.000196756505901648
442.842842842843,0.000202082864772858
443.643643643644,0.000207702131680381
444.444444444444,0.00021363575720964
445.245245245245,0.000219873906066158
446.046046046046,0.000226448607388221
446.846846846847,0.000233368208008498
447.647647647648,0.000240684236888316
448.448448448448,0.00024840876658996
449.249249249249,0.00025656746423614
450.05005005005,0.000265183539600079
450.850850850851,0.000274278744956674
451.651651651652,0.000283908362991673
452.452452452452,0.000294084545479101
453.253253253253,0.000304845011794995
454.054054054054,0.00031617970781938
454.854854854855,0.000328118697855528
455.655655655656,0.000340705943241774
456.456456456456,0.000353950007173491
457.257257257257,0.00036784692402262
458.058058058058,0.000382417584444732
458.858858858859,0.000397628088644745
459.65965965966,0.000413523626706106
460.46046046046,0.000430080532602849
461.261261261261,0.000447277240734967
462.062062062062,0.000465107749441779
462.862862862863,0.00048353718165899
463.663663663664,0.000502586066045414
464.464464464464,0.000522207209983945
465.265265265265,0.000542390927319951
466.066066066066,0.000563095308008699
466.866866866867,0.000584288659774365
467.667667667668,0.000606004734004062
468.468468468468,0.000628172874718768
469.269269269269,0.000650801016453509
470.07007007007,0.000673869286917679
470.870870870871,0.000697315538111135
471.671671671672,0.000721178868440916
472.472472472472,0.000745444204778413
473.273273273273,0.000770087096292906
474.074074074074,0.000795112682784435
474.874874874875,0.000820483180920907
475.675675675676,0.000846266774418153
476.476476476476,0.000872418429235891
477.277277277277,0.000898922633226558
478.078078078078,0.000925791302981027
478.878878878879,0.000952992888552518
479.67967967968,0.000980604814268443
480.48048048048,0.00100858775273595
481.281281281281,0.00103690715865055
482.082082082082,0.00106557393942017
482.882882882883,0.00109455578323417
483.683683683684,0.00112390756882315
484.484484484484,0.00115360451613352
485.285285285285,0.00118362309346947
486.086086086086,0.001213978301211
486.886886886887,0.00124461736720066
487.687687687688,0.00127563294558269
488.488488488488,0.00130697080103989
489.289289289289,0.00133862835208346
490.09009009009,0.00137060003520536
490.890890890891,0.0014028799774913
491.691691691692,0.00143555667333644
492.492492492492,0.0014685665705085
493.293293293293,0.00150197064506336
494.094094094094,0.00153577218721409
494.894894894895,0.00156994724898845
495.695695695696,0.00160461600176692
496.496496496496,0.00163977217243144
497.297297297297,0.00167541028216516
498.098098098098,0.00171157394047546
498.898898898899,0.00174825787976065
499.6996996997,0.00178557392093509
500.5005005005,0.00182348938072834
501.301301301301,0.00186204703421596
502.102102102102,0.00190123624579156
502.902902902903,0.00194103711943129
503.703703703704,0.0019815243915649
504.504504504504,0.00202265250207115
505.305305305305,0.00206441005940968
506.106106106106,0.00210676377258547
506.906906906907,0.00214961936607751
507.707707707708,0.00219303139837467
508.508508508508,0.00223690072576573
509.309309309309,0.00228110187320352
510.11011011011,0.00232558528272831
510.910910910911,0.00237021561075739
511.711711711712,0.00241498471587835
512.512512512513,0.00245971517750004
513.313313313313,0.00250436099307271
514.114114114114,0.00254877079938938
514.914914914915,0.00259278503703883
515.715715715716,0.00263640229716312
516.516516516517,0.00267947782880676
517.317317317317,0.00272192758780123
518.118118118118,0.00276367993597952
518.918918918919,0.00280463301611893
519.71971971972,0.00284480974099385
520.520520520521,0.00288415023481995
521.321321321321,0.00292262997833945
522.122122122122,0.00296022166089781
522.922922922923,0.00299690964810526
523.723723723724,0.00303284506140811
524.524524524525,0.00306795983089274
525.325325325325,0.00310233631154348
526.126126126126,0.00313604088918933
526.926926926927,0.00316910743726131
527.727727727728,0.00320169918653368
528.528528528529,0.00323386443383559
529.329329329329,0.00326569636959875
530.13013013013,0.00329728281114235
530.930930930931,0.00332868217763606
531.731731731732,0.00336006297292687
532.532532532533,0.00339145021717685
533.333333333333,0.00342291350391248
534.134134134134,0.00345458099354687
534.934934934935,0.00348640954961523
535.735735735736,0.00351855698619359
536.536536536537,0.00355097315675335
537.337337337337,0.00358368411342674
538.138138138138,0.00361669540659692
538.938938938939,0.00364996803489264
539.73973973974,0.0036835437638306
540.540540540541,0.00371732519592731
541.341341341341,0.00375125260052325
542.142142142142,0.00378524560826298
542.942942942943,0.0038191732197698
543.743743743744,0.00385299478012587
544.544544544545,0.0038865893415304
545.345345345345,0.00391981386188688
546.146146146146,0.00395256342061934
546.946946946947,0.00398467190576699
547.747747747748,0.00401603900264792
548.548548548549,0.00404654437649348
549.349349349349,0.00407603265947701
550.15015015015,0.00410436204137026
550.950950950951,0.00413143514690272
551.751751751752,0.0041571823260257
552.552552552553,0.00418142853846029
553.353353353353,0.00420408487124602
554.154154154154,0.00422507231640054
554.954954954955,0.00424431092628585
555.755755755756,0.00426175148481851
556.556556556557,0.00427733489554756
557.357357357357,0.00429106178875234
558.158158158158,0.00430290682486014
558.958958958959,0.00431283001114948
559.75975975976,0.00432084345570958
560.560560560561,0.00432698983596599
561.361361361361,0.00433131369299283
562.162162162162,0.00433381758251184
562.962962962963,0.00433457944021346
563.763763763764,0.00433365293668144
564.564564564565,0.00433109318276951
565.365365365365,0.00432695036261339
566.166166166166,0.00432127838108939
566.966966966967,0.00431416708532072
567.767767767768,0.00430563031350692
568.568568568569,0.00429574397887332
569.369369369369,0.00428452913928484
570.17017017017,0.00427203149574665
570.970970970971,0.00425824077482937
571.771771771772,0.00424313547428444
572.572572572573,0.00422675639046882
573.373373373373,0.0042090336999963
574.174174174174,0.00418997425718719
574.974974974975,0.00416953906996831
575.775775775776,0.00414764137627228
576.576576576577,0.00412429015012992
577.377377377377,0.00409942530253451
578.178178178178,0.0040730100549744
578.978978978979,0.00404500717865903
579.77977977978,0.00401536542431135
580.580580580581,0.00398411124072612
581.381381381381,0.00395118621665053
582.182182182182,0.00391663537324623
582.982982982983,0.00388050124275669
583.783783783784,0.00384277454042858
584.584584584585,0.00380352957079026
585.385385385385,0.00376279440379703
586.186186186186,0.00372066967875278
586.986986986987,0.00367727476787776
587.787787787788,0.0036326133591298
588.588588588589,0.00358685396409162
589.389389389389,0.00354008087195528
590.19019019019,0.00349240749725619
590.990990990991,0.00344398099847155
591.791791791792,0.00339484405002797
592.592592592593,0.00334517231233517
593.393393393393,0.00329501288611276
594.194194194194,0.00324453614859562
594.994994994995,0.00319390576641881
595.795795795796,0.00314314279614648
596.596596596597,0.00309237774075525
597.397397397397,0.00304172910523378
598.198198198198,0.00299126702589699
598.998998998999,0.00294116868381823
599.7997997998,0.00289142764935886
600.600600600601,0.00284215562479841
601.401401401401,0.00279343116497897
602.202202202202,0.00274531109456708
603.003003003003,0.00269784069383525
603.803803803804,0.00265116144775623
604.604604604605,0.00260514254001152
605.405405405405,0.00255987092722862
606.206206206206,0.00251532762431008
607.007007007007,0.00247150031583955
607.807807807808,0.00242840558359861
608.608608608609,0.00238589346542674
609.409409409409,0.00234395896679827
610.21021021021,0.00230253458695751
611.011011011011,0.00226152521508336
611.811811811812,0.00222091110751593
612.612612612613,0.00218050326235144
613.413413413413,0.00214024603345153
614.214214214214,0.00210003039023578
615.015015015015,0.00205977642577783
615.815815815816,0.00201947911759899
616.616616616617,0.0019789343353615
617.417417417417,0.00193813504240134
618.218218218218,0.0018970195569399
619.019019019019,0.00185553424890348
619.81981981982,0.0018137341370265
620.620620620621,0.00177147688510774
621.421421421421,0.0017288235139609
622.222222222222,0.0016857852346057
623.023023023023,0.00164239686529743
623.823823823824,0.00159872316326491
624.624624624625,0.0015547231502905
625.425425425425,0.00151050333667049
626.226226226226,0.00146612609076784
627.027027027027,0.00142167062671425
627.827827827828,0.00137724473523714
628.628628628629,0.00133285095048912
629.429429429429,0.00128861492486254
630.23023023023,0.00124464788868201
631.031031031031,0.00120101083586567
631.831831831832,0.00115789195769948
632.632632632633,0.00111527081814754
633.433433433433,0.00107330672358719
634.234234234234,0.00103208186781897
635.035035035035,0.000991706966669767
635.835835835836,0.000952306656847072
636.636636636637,0.000913914126997112
637.437437437437,0.000876629891456523
638.238238238238,0.000840536515722709
639.039039039039,0.000805759245917133
639.83983983984,0.000772363375216274
640.640640640641,0.000740337481287786
641.441441441441,0.000709768867869322
642.242242242242,0.000680708404602423
643.043043043043,0.000653146275677145
643.843843843844,0.000627142933778187
644.644644644645,0.000602607635928142
645.445445445445,0.000579577001049407
646.246246246246,0.000558001348195208
647.047047047047,0.000537824644174148
647.847847847848,0.000519012440815566
648.648648648649,0.000501433196027382
649.44944944945,0.000485042080033943
650.25025025025,0.000469738148668856
651.051051051051,0.000455430322858761
651.851851851852,0.000442030605841331
652.652652652653,0.000429387873220204
653.453453453453,0.000417429692647191
654.254254254254,0.000406039414460167
655.055055055055,0.000395158569784928
655.855855855856,0.000384685076409097
656.656656656657,0.000374478381607647
657.457457457458,0.000364517030177207
658.258258258258,0.000354713889108282
659.059059059059,0.000345020150909179
659.85985985986,0.000335403429225821
660.660660660661,0.000325765228835399
661.461461461461,0.000316132345127504
662.262262262262,0.000306458338506619
663.063063063063,0.000296725145934263
663.863863863864,0.00028695965033706
664.664664664665,0.000277115748232661
665.465465465466,0.000267239920512775
666.266266266266,0.000257326712369633
667.067067067067,0.000247409122705051
667.867867867868,0.000237506040014584
668.668668668669,0.00022760351466254
669.469469469469,0.000217788360163555
670.27027027027,0.000208045564003194
671.071071071071,0.000198415219864646
671.871871871872,0.000188943613295538
672.672672672673,0.000179618385092795
673.473473473474,0.000170492306128991
674.274274274274,0.000161582226992365
675.075075075075,0.000152908441618137
675.875875875876,0.000144509535685682
676.676676676677,0.000136375137036861
677.477477477477,0.000128536701370069
678.278278278278,0.000121003839165214
679.079079079079,0.000113783966598281
679.87987987988,0.000106895670594687
680.680680680681,0.000100324268201952
681.481481481482,9.40882183817721e-05
682.282282282282,8.81891203189946e-05
683.083083083083,8.26235468947165e-05
683.883883883884,7.73863302215182e-05
684.684684684685,7.24661140410502e-05
685.485485485485,6.78557306351892e-05
686.286286286286,6.3546491784644e-05
687.087087087087,5.95242309922898e-05
687.887887887888,5.57836861342781e-05
688.688688688689,5.23018476356004e-05
689.48948948949,4.90627860143442e-05
690.29029029029,4.60568288995875e-05
691.091091091091,4.3268931606664e-05
691.891891891892,4.06824448297833e-05
692.692692692693,3.82699990037368e-05
693.493493493493,3.60269865845413e-05
694.294294294294,3.39286120656229e-05
695.095095095095,3.19704763597117e-05
695.895895895896,3.01386795162117e-05
696.696696696697,2.841034243013e-05
697.497497497498,2.67790744037081e-05
698.298298298298,2.52260918657458e-05
699.099099099099,2.3749701547182e-05
699.8998998999,2.2344729467044e-05
700.700700700701,2.09926370950156e-05
701.501501501501,1.96925279896363e-05
702.302302302302,1.84493277540386e-05
703.103103103103,1.72507960169502e-05
703.903903903904,1.60949306189119e-05
704.704704704705,1.49768463343859e-05
705.505505505506,1.38994663359479e-05
706.306306306306,1.28601695880818e-05
707.107107107107,1.18655122907914e-05
707.907907907908,1.09177289304657e-05
708.708708708709,1.00117005696443e-05
709.509509509509,9.14872956929273e-06
710.31031031031,8.32964948834218e-06
711.111111111111,7.55962496097645e-06
711.911911911912,6.83699722071203e-06
712.712712712713,6.15882285483187e-06
713.513513513514,5.52983017222198e-06
714.314314314314,4.94977321491915e-06
715.115115115115,4.41587659316501e-06
715.915915915916,3.92934106612632e-06
716.716716716717,3.48552711477401e-06
717.517517517517,3.08452493819283e-06
718.318318318318,2.72340057786419e-06
719.119119119119,2.40331434157923e-06
719.91991991992,2.11887755428356e-06
720.720720720721,1.8663129807774e-06
721.521521521522,1.64617222305359e-06
722.322322322322,1.45339830247387e-06
723.123123123123,1.28703316321063e-06
723.923923923924,1.14369897382271e-06
724.724724724725,1.0202619121367e-06
725.525525525525,9.1623659346021e-07
726.326326326326,8.28231248061639e-07
727.127127127127,7.5480021804599e-07
727.927927927928,6.93824789349223e-07
728.728728728729,6.43632550937554e-07
729.52952952953,6.02074368960885e-07
730.33033033033,5.66377762486274e-07
731.131131131131,5.40831200714603e-07
731.931931931932,5.20508441562906e-07
732.732732732733,5.04436716645797e-07
733.533533533534,4.91631305762479e-07
734.334334334334,4.8152971267491e-07
735.135135135135,4.73273099169191e-07
735.935935935936,4.66222630937725e-07
736.736736736737,4.59813107865657e-07
737.537537537538,4.53552871630564e-07
738.338338338338,4.47024932451766e-07
739.139139139139,4.39147812226056e-07
739.93993993994,4.31310689511001e-07
740.740740740741,4.22219205132573e-07
741.541541541542,4.09996490319922e-07
742.342342342342,3.98922461415461e-07
743.143143143143,3.86325659605183e-07
743.943943943944,3.72282819399262e-07
744.744744744745,3.56909317379045e-07
745.545545545546,3.40353398446306e-07
746.346346346346,3.22792004350663e-07
747.147147147147,3.04421408836849e-07
747.947947947948,2.85457218145974e-07
748.748748748749,2.66117999271923e-07
749.54954954955,2.46625250631008e-07
750.35035035035,2.27195086580707e-07
751.151151151151,2.08032459374288e-07
751.951951951952,1.89326196004619e-07
752.752752752753,1.71244981613158e-07
753.553553553554,1.53934151529738e-07
754.354354354354,1.37514659255822e-07
755.155155155155,1.22080665227304e-07
755.955955955956,1.07700627000148e-07
756.756756756757,9.44178655409961e-08
757.557557557558,8.22521408400282e-08
758.358358358358,7.12017958567051e-08
759.159159159159,6.11257761718839e-08
759.95995995996,5.22620466273652e-08
760.760760760761,4.43981419699788e-08
761.561561561562,3.74765308610444e-08
762.362362362362,3.14316253982101e-08
763.163163163163,2.61935204086892e-08
763.963963963964,2.16888579886002e-08
764.764764764765,1.78441223506109e-08
765.565565565566,1.4587111887962e-08
766.366366366366,1.18472250214144e-08
767.167167167167,9.5615053889786e-09
767.967967967968,7.66744834640653e-09
768.768768768769,6.10928508652708e-09
769.56956956957,4.83665235354474e-09
770.37037037037,3.80464641053548e-09
771.171171171171,2.97371044352894e-09
771.971971971972,2.30939383889528e-09
772.772772772773,1.78201877605176e-09
773.573573573574,1.36628561664475e-09
774.374374374374,1.04084405301356e-09
775.175175175175,7.87852254144343e-10
775.975975975976,5.92541601140087e-10
776.776776776777,4.42800252077407e-10
777.577577577578,3.28784867125321e-10
778.378378378378,2.42566448139505e-10
779.179179179179,1.77813440713715e-10
779.97997997998,1.2951300807637e-10
780.780780780781,9.76350853268216e-14
781.581581581582,7.02076781881896e-14
782.382382382382,5.01623945311461e-14
783.183183183183,3.56112203267509e-14
783.983983983984,2.51194659032985e-14
784.784784784785,1.76055214920296e-14
785.585585585586,1.22603349314396e-14
786.386386386386,8.48341520481184e-15
787.187187187187,5.83249076700079e-15
787.987987987988,3.98430287391985e-15
788.788788788789,2.70436668594507e-15
789.58958958959,1.82386948854573e-15
790.39039039039,1.22218482418468e-15
791.191191191191,8.13757423609283e-16
791.991991991992,5.38354054503011e-16
792.792792792793,3.53879952980889e-16
793.593593593594,2.31131363647114e-16
794.394394394394,1.49994988928808e-16
795.195195195195,9.67185032286211e-17
795.995995995996,6.19665520336618e-17
796.796796796797,3.94475508183028e-17
797.597597597598,2.49515600921872e-17
798.398398398398,1.56815978992688e-17
799.199199199199,9.79259673442956e-18
800,6.0760365127867e-18


==> data/Schlogl/distribution_str_mc_1e6_dt_0p5.csv <==
res1,res2
0,1.43847065566148e-10
0.800800800800801,1.93934234197853e-10
1.6016016016016,2.59803929138585e-10
2.4024024024024,3.45840271767547e-10
3.2032032032032,5.34466688305998e-10
4.004004004004,7.50851145092257e-10
4.8048048048048,1.07927026462782e-09
5.60560560560561,1.51885765072041e-09
6.40640640640641,2.28657392260431e-09
7.20720720720721,3.22205806970487e-09
8.00800800800801,4.46097859057954e-09
8.80880880880881,6.07391206755452e-09
9.60960960960961,8.38756691104137e-09
10.4104104104104,1.16607777417003e-08
11.2112112112112,1.58944956043944e-08
12.012012012012,2.21358356276472e-08
12.8128128128128,3.02596634296939e-08
13.6136136136136,4.12835286705332e-08
14.4144144144144,5.58677547353599e-08
15.2152152152152,7.57371497862183e-08
16.016016016016,1.01797360050632e-07
16.8168168168168,1.36868536538074e-07
17.6176176176176,1.84038337901349e-07
18.4184184184184,2.45761531726687e-07
19.2192192192192,3.25710475239906e-07
20.02002002002,4.29418643330761e-07
20.8208208208208,5.65824375101851e-07
21.6216216216216,7.41386908982182e-07
22.4224224224224,9.66445337054604e-07
23.2232232232232,1.25639889329131e-06
24.024024024024,1.62474081347376e-06
24.8248248248248,2.09161594655974e-06
25.6256256256256,2.68267181075521e-06
26.4264264264264,3.42622226990098e-06
27.2272272272272,4.3557771806518e-06
28.028028028028,5.51812626413495e-06
28.8288288288288,6.95812542647553e-06
29.6296296296296,8.74212958557902e-06
30.4304304304304,1.09354751000542e-05
31.2312312312312,1.36261851345256e-05
32.032032032032,1.6913845307358e-05
32.8328328328328,2.09158902569939e-05
33.6336336336336,2.57655931286801e-05
34.4344344344344,3.16136926204145e-05
35.2352352352352,3.86440998966585e-05
36.036036036036,4.70599847667869e-05
36.8368368368368,5.7097939392068e-05
37.6376376376376,6.90238797417219e-05
38.4384384384384,8.31332422465792e-05
39.2392392392392,9.9757126190695e-05
40.04004004004,0.000119272417686169
40.8408408408408,0.000142093207197968
41.6416416416416,0.00016867316376177
42.4424424424424,0.000199502711241935
43.2432432432432,0.000235121762673131
44.044044044044,0.000276115801558083
44.8448448448448,0.000323106483714972
45.6456456456456,0.000376759798808674
46.4464464464464,0.000437775158453862
47.2472472472472,0.00050688716806065
48.048048048048,0.000584856501309657
48.8488488488488,0.000672468484622898
49.6496496496496,0.000770524581380184
50.4504504504505,0.000879821779013151
51.2512512512513,0.0010011661344029
52.0520520520521,0.00113533845577426
52.8528528528529,0.00128308260332447
53.6536536536537,0.00144512172833979
54.4544544544545,0.00162211123806562
55.2552552552553,0.00181463240219586
56.0560560560561,0.00202318423022534
56.8568568568569,0.00224816397682707
57.6576576576577,0.00248984714362858
58.4584584584585,0.002748380490264
59.2592592592593,0.00302375798773894
60.0600600600601,0.00331582529102286
60.8608608608609,0.00362424707012631
61.6616616616617,0.00394851140328575
62.4624624624625,0.00428791777202764
63.2632632632633,0.00464156441583593
64.0640640640641,0.00500835789443602
64.8648648648649,0.00538700645738078
65.6656656656657,0.0057760294372193
66.4664664664665,0.00617375806977897
67.2672672672673,0.00657834020914513
68.0680680680681,0.00698777053046238
68.8688688688689,0.00739988566074232
69.6696696696697,0.00781240576170787
70.4704704704705,0.00822293498040504
71.2712712712713,0.00862899704090394
72.0720720720721,0.00902806446804839
72.8728728728729,0.00941757996172104
73.6736736736737,0.00979499122819347
74.4744744744745,0.0101577768056897
75.2752752752753,0.0105034744735552
76.0760760760761,0.0108297204385855
76.8768768768769,0.0111342712317844
77.6776776776777,0.0114150305824249
78.4784784784785,0.0116700807342838
79.2792792792793,0.0118977006920003
80.0800800800801,0.0120963890360135
80.8808808808809,0.012264882428251
81.6816816816817,0.012402165160496
82.4824824824825,0.0125074843983894
83.2832832832833,0.0125803549546423
84.0840840840841,0.0126205603085302
84.8848848848849,0.012628150823726
85.6856856856857,0.0126034420761614
86.4864864864865,0.0125470044994233
87.2872872872873,0.0124596498922913
88.0880880880881,0.0123424170042528
88.8888888888889,0.0121965544157423
89.6896896896897,0.0120235007299696
90.4904904904905,0.0118248617211817
91.2912912912913,0.0116023886081837
92.0920920920921,0.0113579499903787
92.8928928928929,0.0110935114134293
93.6936936936937,0.010811108166976
94.4944944944945,0.0105128211904004
95.2952952952953,0.0102007519388576
96.0960960960961,0.00987700196948882
96.8968968968969,0.00954365064550988
97.6976976976977,0.00920273375318785
98.4984984984985,0.008856228907413
99.2992992992993,0.00850603715056734
100.1001001001,0.00815396875330003
100.900900900901,0.00780173298244852
101.701701701702,0.007450930634038
102.502502502503,0.00710304240681273
103.303303303303,0.0067594243729208
104.104104104104,0.0064213104475345
104.904904904905,0.00608980570814061
105.705705705706,0.00576588390964104
106.506506506507,0.00545039802090363
107.307307307307,0.00514407690622861
108.108108108108,0.00484752875677889
108.908908908909,0.00456125495794032
109.70970970971,0.00428564038349942
110.510510510511,0.00402098007845007
111.311311311311,0.00376746840696203
112.112112112112,0.0035252144700469
112.912912912913,0.00329425035801649
113.713713713714,0.00307453974622548
114.514514514515,0.00286598188169281
115.315315315315,0.00266841143973222
116.116116116116,0.00248162314666639
116.916916916917,0.00230536411135477
117.717717717718,0.00213934497219488
118.518518518519,0.00198324976754976
119.319319319319,0.0018367398709623
120.12012012012,0.00169944416807985
120.920920920921,0.00157099340901676
121.721721721722,0.00145099496613867
122.522522522523,0.00133906268501075
123.323323323323,0.00123480102712156
124.124124124124,0.0011378056605137
124.924924924925,0.00104769419012618
125.725725725726,0.000964075645873048
126.526526526527,0.000886573464962094
127.327327327327,0.000814822896203547
128.128128128128,0.000748466373614282
128.928928928929,0.000687156617541357
129.72972972973,0.000630567285229992
130.530530530531,0.000578383732469358
131.331331331331,0.000530296834212454
132.132132132132,0.00048602794915378
132.932932932933,0.000445311480838629
133.733733733734,0.000407876410855393
134.534534534535,0.00037348646966511
135.335335335335,0.000341917293939802
136.136136136136,0.00031295596625572
136.936936936937,0.000286401049413389
137.737737737738,0.000262068414267589
138.538538538539,0.000239783925852306
139.339339339339,0.000219387742608643
140.14014014014,0.000200723603996325
140.940940940941,0.000183655880639781
141.741741741742,0.000168052126955079
142.542542542543,0.000153793206617776
143.343343343343,0.000140768951110539
144.144144144144,0.000128878003216503
144.944944944945,0.000118025036774551
145.745745745746,0.000108119260254692
146.546546546547,9.90790961171979e-05
147.347347347347,9.08350483654711e-05
148.148148148148,8.33132027684547e-05
148.948948948949,7.64540016469158e-05
149.74974974975,7.01963904390684e-05
150.550550550551,6.44899987206841e-05
151.351351351351,5.92863993139228e-05
152.152152152152,5.45379462834734e-05
152.952952952953,5.02068486867414e-05
153.753753753754,4.62513740893087e-05
154.554554554555,4.26395731074457e-05
155.355355355355,3.93423029624202e-05
156.156156156156,3.63291501623331e-05
156.956956956957,3.35739060175087e-05
157.757757757758,3.10537687318767e-05
158.558558558559,2.87464822667162e-05
159.359359359359,2.66340250898877e-05
160.16016016016,2.46972703079682e-05
160.960960960961,2.29207045774772e-05
161.761761761762,2.12903075329952e-05
162.562562562563,1.97926728133934e-05
163.363363363363,1.84145019134005e-05
164.164164164164,1.71469535480956e-05
164.964964964965,1.59797914137246e-05
165.765765765766,1.49042803687455e-05
166.566566566567,1.39115812258573e-05
167.367367367367,1.29951491247272e-05
168.168168168168,1.21494780234663e-05
168.968968968969,1.13682741589476e-05
169.76976976977,1.06459699278492e-05
170.570570570571,9.97766118947729e-06
171.371371371371,9.35917047396713e-06
172.172172172172,8.78719446053169e-06
172.972972972973,8.25805300671423e-06
173.773773773774,7.76799994949947e-06
174.574574574575,7.31465190016977e-06
175.375375375375,6.89542599537107e-06
176.176176176176,6.50756432529562e-06
176.976976976977,6.1490229772355e-06
177.777777777778,5.81734545563293e-06
178.578578578579,5.51052595420663e-06
179.379379379379,5.22652090955394e-06
180.18018018018,4.96352789946056e-06
180.980980980981,4.71958717026507e-06
181.781781781782,4.49273062761782e-06
182.582582582583,4.28167249909454e-06
183.383383383383,4.08425250429449e-06
184.184184184184,3.89913501319293e-06
184.984984984985,3.7247658492446e-06
185.785785785786,3.5598035176944e-06
186.586586586587,3.4027954529444e-06
187.387387387387,3.25250987532391e-06
188.188188188188,3.10824198791048e-06
188.988988988989,2.96916556146487e-06
189.78978978979,2.83445729757188e-06
190.590590590591,2.70319877212817e-06
191.391391391391,2.575168949991e-06
192.192192192192,2.44988703214436e-06
192.992992992993,2.32723777499754e-06
193.793793793794,2.20726566270234e-06
194.594594594595,2.0898787731124e-06
195.395395395395,1.97526833622312e-06
196.196196196196,1.86381612541545e-06
196.996996996997,1.7556749945262e-06
197.797797797798,1.65132907240438e-06
198.598598598599,1.55091186189106e-06
199.399399399399,1.45491714549522e-06
200.2002002002,1.3636753267451e-06
201.001001001001,1.27756026824241e-06
201.801801801802,1.19682543370923e-06
202.602602602603,1.12171009581821e-06
203.403403403403,1.05246112184036e-06
204.204204204204,9.89399602615311e-07
205.005005005005,9.32349186529396e-07
205.805805805806,8.81304750479106e-07
206.606606606607,8.36450644349871e-07
207.407407407407,7.97445756790913e-07
208.208208208208,7.64237551672451e-07
209.009009009009,7.36591485912291e-07
209.80980980981,7.14165823990096e-07
210.610610610611,6.96702592986941e-07
211.411411411411,6.83975991244988e-07
212.212212212212,6.75427858110475e-07
213.013013013013,6.70732257360358e-07
213.813813813814,6.69527666801942e-07
214.614614614615,6.71390362328095e-07
215.415415415415,6.75994427763543e-07
216.216216216216,6.82836789311673e-07
217.017017017017,6.91464830010866e-07
217.817817817818,7.01695111953184e-07
218.618618618619,7.13148768647554e-07
219.419419419419,7.25369367218454e-07
220.22022022022,7.3820151765998e-07
221.021021021021,7.51359009674347e-07
221.821821821822,7.64558056205055e-07
222.622622622623,7.77620415705944e-07
223.423423423423,7.90394897790406e-07
224.224224224224,8.02649237478651e-07
225.025025025025,8.14358867360314e-07
225.825825825826,8.25341244793685e-07
226.626626626627,8.35454183054386e-07
227.427427427427,8.44753340189815e-07
228.228228228228,8.53154268842324e-07
229.029029029029,8.60598793609626e-07
229.82982982983,8.67041227177693e-07
230.630630630631,8.72369234196744e-07
231.431431431431,8.76747867941255e-07
232.232232232232,8.80054021680332e-07
233.033033033033,8.82294255044492e-07
233.833833833834,8.83565756950906e-07
234.634634634635,8.83861550148231e-07
235.435435435435,8.83237933340853e-07
236.236236236236,8.81734839674115e-07
237.037037037037,8.79458815344419e-07
237.837837837838,8.76465158807525e-07
238.638638638639,8.72858430159019e-07
239.439439439439,8.68806142857124e-07
240.24024024024,8.64398009708314e-07
241.041041041041,8.59765276537277e-07
241.841841841842,8.55040901886943e-07
242.642642642643,8.50353711656124e-07
243.443443443443,8.45865234334272e-07
244.244244244244,8.41644013608924e-07
245.045045045045,8.37803854762357e-07
245.845845845846,8.34425518009028e-07
246.646646646647,8.31570081724426e-07
247.447447447447,8.29275498518757e-07
248.248248248248,8.27555542952547e-07
249.049049049049,8.26399798990433e-07
249.84984984985,8.25736186001201e-07
250.650650650651,8.2559771932485e-07
251.451451451451,8.25870224404955e-07
252.252252252252,8.26458399651375e-07
253.053053053053,8.27259002862663e-07
253.853853853854,8.28178279896971e-07
254.654654654655,8.29108447123752e-07
255.455455455455,8.29950579807794e-07
256.256256256256,8.30610988038079e-07
257.057057057057,8.31006267952292e-07
257.857857857858,8.31078663212084e-07
258.658658658659,8.3083081417001e-07
259.459459459459,8.3014137273624e-07
260.26026026026,8.29062396106321e-07
261.061061061061,8.27409199084067e-07
261.861861861862,8.25415206390737e-07
262.662662662663,8.23013919571986e-07
263.463463463463,8.20286714765864e-07
264.264264264264,8.17134908346521e-07
265.065065065065,8.13791039627051e-07
265.865865865866,8.10196904419227e-07
266.666666666667,8.06389407025969e-07
267.467467467467,8.02490907931324e-07
268.268268268268,7.98503959349533e-07
269.069069069069,7.9455369168163e-07
269.86986986987,7.90612506288415e-07
270.670670670671,7.86780665401532e-07
271.471471471471,7.83178837614954e-07
272.272272272272,7.79792639562427e-07
273.073073073073,7.767870010895e-07
273.873873873874,7.74238760247886e-07
274.674674674675,7.72198174353802e-07
275.475475475475,7.70887817125375e-07
276.276276276276,7.70395418578921e-07
277.077077077077,7.70867019426106e-07
277.877877877878,7.72539508659939e-07
278.678678678679,7.75646162381674e-07
279.479479479479,7.80354569770009e-07
280.28028028028,7.86832067687474e-07
281.081081081081,7.95324433053706e-07
281.881881881882,8.06070747957273e-07
282.682682682683,8.19245196139968e-07
283.483483483483,8.35298520172069e-07
284.284284284284,8.54132336648207e-07
285.085085085085,8.7601411500016e-07
285.885885885886,9.01079465776728e-07
286.686686686687,9.2938499331423e-07
287.487487487487,9.60994864089972e-07
288.288288288288,9.95862422647177e-07
289.089089089089,1.03394919206047e-06
289.88988988989,1.07514727465331e-06
290.690690690691,1.11921955651875e-06
291.491491491492,1.16596777679626e-06
292.292292292292,1.21512668617112e-06
293.093093093093,1.26636569109878e-06
293.893893893894,1.31926273386216e-06
294.694694694695,1.37336901411528e-06
295.495495495496,1.42841358536966e-06
296.296296296296,1.48384420793557e-06
297.097097097097,1.53926618982313e-06
297.897897897898,1.59421293695868e-06
298.698698698699,1.64829739395332e-06
299.4994994995,1.70121416471302e-06
300.3003003003,1.75258271497669e-06
301.101101101101,1.80209014388265e-06
301.901901901902,1.84955273701197e-06
302.702702702703,1.89474563735248e-06
303.503503503504,1.93753149395662e-06
304.304304304304,1.97784406955862e-06
305.105105105105,2.01569303783897e-06
305.905905905906,2.05109920525802e-06
306.706706706707,2.08404448360161e-06
307.507507507508,2.11472015343481e-06
308.308308308308,2.14326206383299e-06
309.109109109109,2.16980646773182e-06
309.90990990991,2.19461111930944e-06
310.710710710711,2.2178134962104e-06
311.511511511512,2.23960245601401e-06
312.312312312312,2.26026958185222e-06
313.113113113113,2.28000161497352e-06
313.913913913914,2.29894034997063e-06
314.714714714715,2.31719338721842e-06
315.515515515516,2.33501871371253e-06
316.316316316316,2.35272567286402e-06
317.117117117117,2.37034792686689e-06
317.917917917918,2.38801682228149e-06
318.718718718719,2.40598573535175e-06
319.51951951952,2.42445286457769e-06
320.32032032032,2.4435187387197e-06
321.121121121121,2.46336581080081e-06
321.921921921922,2.48438382365267e-06
322.722722722723,2.5065848162969e-06
323.523523523524,2.53015381071373e-06
324.324324324324,2.55554993514579e-06
325.125125125125,2.58292723078968e-06
325.925925925926,2.61251563331556e-06
326.726726726727,2.64450670908646e-06
327.527527527528,2.67944906495485e-06
328.328328328328,2.71741020612107e-06
329.129129129129,2.75868648819758e-06
329.92992992993,2.80358639224444e-06
330.730730730731,2.85239535381986e-06
331.531531531532,2.90551327959506e-06
332.332332332332,2.9631597748447e-06
333.133133133133,3.02540758540582e-06
333.933933933934,3.09260929444313e-06
334.734734734735,3.16525345654131e-06
335.535535535536,3.24313471069998e-06
336.336336336336,3.32653323043317e-06
337.137137137137,3.41565940393741e-06
337.937937937938,3.51065915934414e-06
338.738738738739,3.61144978092867e-06
339.53953953954,3.71845545143152e-06
340.34034034034,3.8315927962894e-06
341.141141141141,3.95102580484184e-06
341.941941941942,4.076642489313e-06
342.742742742743,4.20851982238315e-06
343.543543543544,4.34673251041484e-06
344.344344344344,4.49121769573279e-06
345.145145145145,4.64192889750421e-06
345.945945945946,4.79877610555345e-06
346.746746746747,4.96179958886434e-06
347.547547547548,5.13064249847279e-06
348.348348348348,5.30551837060827e-06
349.149149149149,5.48604615329725e-06
349.94994994995,5.67222641258024e-06
350.750750750751,5.86378798051248e-06
351.551551551552,6.0604300115829e-06
352.352352352352,6.26229314099346e-06
353.153153153153,6.46892265951474e-06
353.953953953954,6.68008689368216e-06
354.754754754755,6.89585792526021e-06
355.555555555556,7.11598846121607e-06
356.356356356356,7.34032126450698e-06
357.157157157157,7.56860469263134e-06
357.957957957958,7.80114899741166e-06
358.758758758759,8.03774236218609e-06
359.55955955956,8.27859779938758e-06
360.36036036036,8.52388920588681e-06
361.161161161161,8.77384270488208e-06
361.961961961962,9.0286475619115e-06
362.762762762763,9.2886374625262e-06
363.563563563564,9.55445879503865e-06
364.364364364364,9.82647970246068e-06
365.165165165165,1.01054311653584e-05
365.965965965966,1.0391570482936e-05
366.766766766767,1.06857679788754e-05
367.567567567568,1.09882087593573e-05
368.368368368368,1.12998142335324e-05
369.169169169169,1.16208983399955e-05
369.96996996997,1.19518187425444e-05
370.770770770771,1.22929622603992e-05
371.571571571572,1.26450118518238e-05
372.372372372372,1.30079640286017e-05
373.173173173173,1.33818632389256e-05
373.973973973974,1.37667588149864e-05
374.774774774775,1.41629315630307e-05
375.575575575576,1.45697587102391e-05
376.376376376376,1.49873699532515e-05
377.177177177177,1.54152915500697e-05
377.977977977978,1.58535635108532e-05
378.778778778779,1.63020314902597e-05
379.57957957958,1.67599546541106e-05
380.38038038038,1.72270212638002e-05
381.181181181181,1.77037563398244e-05
381.981981981982,1.8189385694722e-05
382.782782782783,1.86840976122474e-05
383.583583583584,1.91881286343809e-05
384.384384384384,1.97018667656148e-05
385.185185185185,2.02251178256574e-05
385.985985985986,2.0758767721985e-05
386.786786786787,2.13035306192298e-05
387.587587587588,2.18600828750776e-05
388.388388388388,2.24294144790527e-05
389.189189189189,2.301223024382e-05
389.98998998999,2.36097826653631e-05
390.790790790791,2.42237140390375e-05
391.591591591592,2.48548650431548e-05
392.392392392392,2.55048059601849e-05
393.193193193193,2.61751254338757e-05
393.993993993994,2.68668281101529e-05
394.794794794795,2.75819440011659e-05
395.595595595596,2.83212218631923e-05
396.396396396396,2.90860197639187e-05
397.197197197197,2.98773242905233e-05
397.997997997998,3.06964951799465e-05
398.798798798799,3.15441457804472e-05
399.5995995996,3.24213920582207e-05
400.4004004004,3.3328978576127e-05
401.201201201201,3.42666996261127e-05
402.002002002002,3.52354212210332e-05
402.802802802803,3.62350863758751e-05
403.603603603604,3.72663652272064e-05
404.404404404404,3.83284557148965e-05
405.205205205205,3.94218737178195e-05
406.006006006006,4.05458997253435e-05
406.806806806807,4.17007119668886e-05
407.607607607608,4.28870903378419e-05
408.408408408408,4.41037588338349e-05
409.209209209209,4.5351637618426e-05
410.01001001001,4.66304005533317e-05
410.810810810811,4.7940708365607e-05
411.611611611612,4.92819114031453e-05
412.412412412412,5.06554097197377e-05
413.213213213213,5.20621839827123e-05
414.014014014014,5.35029766847841e-05
414.814814814815,5.49786892990149e-05
415.615615615616,5.64912019452505e-05
416.416416416416,5.80414139636382e-05
417.217217217217,5.96314252826212e-05
418.018018018018,6.12626235580898e-05
418.818818818819,6.29370087311093e-05
419.61961961962,6.46565834608956e-05
420.42042042042,6.6423381733329e-05
421.221221221221,6.82390716618562e-05
422.022022022022,7.01069061137782e-05
422.822822822823,7.20288328927588e-05
423.623623623624,7.40061850074349e-05
424.424424424424,7.60416066048736e-05
425.225225225225,7.81380314459469e-05
426.026026026026,8.02973222125183e-05
426.826826826827,8.25212184439867e-05
427.627627627628,8.4812018878959e-05
428.428428428428,8.71723167748939e-05
429.229229229229,8.96031757561205e-05
430.03003003003,9.21075347564346e-05
430.830830830831,9.46873272426756e-05
431.631631631632,9.73444976003958e-05
432.432432432432,0.000100081083255015
433.233233233233,0.000102898795776597
434.034034034034,0.000105799906290246
434.834834834835,0.000108785564073935
435.635635635636,0.0001118576305141
436.436436436436,0.000115017413322069
437.237237237237,0.000118267605020065
438.038038038038,0.000121610070712487
438.838838838839,0.000125046169222372
439.63963963964,0.000128577975455009
440.44044044044,0.000132207357391256
441.241241241241,0.000135936984249752
442.042042042042,0.000139768020557431
442.842842842843,0.000143704334890693
443.643643643644,0.000147748261864577
444.444444444444,0.000151902523738659
445.245245245245,0.00015617218385558
446.046046046046,0.000160559384902273
446.846846846847,0.000165067953355112
447.647647647648,0.00016970311829771
448.448448448448,0.000174470151176918
449.249249249249,0.000179372262329688
450.05005005005,0.00018441749452835
450.850850850851,0.000189609247560852
451.651651651652,0.000194954615986069
452.452452452452,0.000200459079633393
453.253253253253,0.000206131335793242
454.054054054054,0.00021197532100259
454.854854854855,0.000217997210403372
455.655655655656,0.000224204014680361
456.456456456456,0.000230604930092041
457.257257257257,0.000237203308638892
458.058058058058,0.000244005381083994
458.858858858859,0.000251017815784872
459.65965965966,0.00025824643965705
460.46046046046,0.00026569630253798
461.261261261261,0.000273373546679392
462.062062062062,0.000281282990832186
462.862862862863,0.000289430578330952
463.663663663664,0.000297820051297596
464.464464464464,0.000306456925950375
465.265265265265,0.000315348112205305
466.066066066066,0.000324497146724838
466.866866866867,0.000333909131596206
467.667667667668,0.000343588711859074
468.468468468468,0.000353542276353794
469.269269269269,0.000363774491458225
470.07007007007,0.000374291865565156
470.870870870871,0.000385098547861655
471.671671671672,0.000396201988815548
472.472472472472,0.000407607852666274
473.273273273273,0.000419321787115619
474.074074074074,0.000431350324705573
474.874874874875,0.000443700611346858
475.675675675676,0.000456377913679436
476.476476476476,0.000469389423066062
477.277277277277,0.000482741981682382
478.078078078078,0.000496444143486634
478.878878878879,0.000510501844156314
479.67967967968,0.00052492081746337
480.48048048048,0.00053970638815823
481.281281281281,0.000554869435745854
482.082082082082,0.000570417827593225
482.882882882883,0.000586357366525728
483.683683683684,0.00060269604072308
484.484484484484,0.000619441459728807
485.285285285285,0.000636603715888295
486.086086086086,0.00065419280568734
486.886886886887,0.00067221843656046
487.687687687688,0.000690688311594693
488.488488488488,0.000709619867546235
489.289289289289,0.00072902083580876
490.09009009009,0.000748907929771806
490.890890890891,0.00076929225807101
491.691691691692,0.00079019204860076
492.492492492492,0.000811621985583143
493.293293293293,0.000833600549295178
494.094094094094,0.000856143265786451
494.894894894895,0.000879269896030629
495.695695695696,0.000903002796479208
496.496496496496,0.000927362439401231
497.297297297297,0.000952363552331574
498.098098098098,0.000978030705075619
498.898898898899,0.00100438439097775
499.6996996997,0.00103144801521595
500.5005005005,0.00105924299696597
501.301301301301,0.00108778737663667
502.102102102102,0.00111710271106233
502.902902902903,0.00114721239579321
503.703703703704,0.00117813415927518
504.504504504504,0.00120989100714278
505.305305305305,0.00124249696828506
506.106106106106,0.00127597241821221
506.906906906907,0.00131033504599378
507.707707707708,0.00134560997967327
508.508508508508,0.00138181139960932
509.309309309309,0.00141896512440522
510.11011011011,0.00145709028997831
510.910910910911,0.00149620225288594
511.711711711712,0.00153632516737638
512.512512512513,0.00157748269948294
513.313313313313,0.00161969723317225
514.114114114114,0.00166299534198899
514.914914914915,0.00170741073553473
515.715715715716,0.00175297265847762
516.516516516517,0.00179971296745038
517.317317317317,0.00184767002980489
518.118118118118,0.00189688519513558
518.918918918919,0.00194740382752669
519.71971971972,0.00199927253202729
520.520520520521,0.00205254048765528
521.321321321321,0.00210726845914415
522.122122122122,0.0021635181633095
522.922922922923,0.00222134559617137
523.723723723724,0.00228082466042413
524.524524524525,0.00234202993247672
525.325325325325,0.00240503240242932
526.126126126126,0.0024699141838177
526.926926926927,0.00253675273293736
527.727727727728,0.00260562814262569
528.528528528529,0.00267662440898103
529.329329329329,0.00274981874990172
530.13013013013,0.00282528754884323
530.930930930931,0.00290310398403304
531.731731731732,0.00298333627521258
532.532532532533,0.0030660372159684
533.333333333333,0.00315125429841348
534.134134134134,0.00323902614820605
534.934934934935,0.00332936585347229
535.735735735736,0.00342228051346987
536.536536536537,0.00351775234982668
537.337337337337,0.00361574543809958
538.138138138138,0.00371619887937898
538.938938938939,0.00381902765175514
539.73973973974,0.0039241218912829
540.540540540541,0.00403134717360478
541.341341341341,0.00414054004042982
542.142142142142,0.00425151209020073
542.942942942943,0.00436404079099732
543.743743743744,0.00447788879899407
544.544544544545,0.00459278090142335
545.345345345345,0.00470843274353065
546.146146146146,0.00482452493805022
546.946946946947,0.00494072941308439
547.747747747748,0.00505669123021918
548.548548548549,0.00517204946612903
549.349349349349,0.0052864250019082
550.15015015015,0.00539943944160258
550.950950950951,0.00551070338687059
551.751751751752,0.00561982656946491
552.552552552553,0.00572641809134039
553.353353353353,0.00583009595406054
554.154154154154,0.00593048779706465
554.954954954955,0.00602722290826103
555.755755755756,0.00611994939965682
556.556556556557,0.00620833034339707
557.357357357357,0.00629204295159976
558.158158158158,0.00637078456185557
558.958958958959,0.00644427208490853
559.75975975976,0.00651224344651594
560.560560560561,0.00657445925838113
561.361361361361,0.00663069392329388
562.162162162162,0.00668075307142831
562.962962962963,0.00672446122108659
563.763763763764,0.00676166085992216
564.564564564565,0.00679222518497126
565.365365365365,0.00681603836235832
566.166166166166,0.00683301152624094
566.966966966967,0.0068430750170276
567.767767767768,0.00684618000899107
568.568568568569,0.00684229260556529
569.369369369369,0.0068314028362223
570.17017017017,0.00681351923152634
570.970970970971,0.00678867217998237
571.771771771772,0.00675690414129758
572.572572572573,0.00671827879041397
573.373373373373,0.00667288090772857
574.174174174174,0.00662081717477638
574.974974974975,0.00656220653883162
575.775775775776,0.00649718832296063
576.576576576577,0.0064259250978702
577.377377377377,0.00634860226304435
578.178178178178,0.00626541361349606
578.978978978979,0.00617657997410168
579.77977977978,0.00608233724236918
580.580580580581,0.00598294118038302
581.381381381381,0.00587866813595586
582.182182182182,0.0057698040475237
582.982982982983,0.00565665144956376
583.783783783784,0.00553953040225127
584.584584584585,0.0054187685886454
585.385385385385,0.00529470901625141
586.186186186186,0.00516769972026
586.986986986987,0.00503809380718294
587.787787787788,0.00490624653503316
588.588588588589,0.00477251953036796
589.389389389389,0.00463727151845209
590.19019019019,0.00450086021412985
590.990990990991,0.00436364391567369
591.791791791792,0.00422596378677775
592.592592592593,0.00408815769305846
593.393393393393,0.00395055171306873
594.194194194194,0.00381345966020199
594.994994994995,0.003677176299642
595.795795795796,0.00354199007456683
596.596596596597,0.00340816947677147
597.397397397397,0.00327596519707052
598.198198198198,0.00314561008633136
598.998998998999,0.00301732244070349
599.7997997998,0.00289129912084711
600.600600600601,0.00276772220409549
601.401401401401,0.0026467490972773
602.202202202202,0.00252852431848769
603.003003003003,0.00241317802097792
603.803803803804,0.00230081378839222
604.604604604605,0.00219152644711395
605.405405405405,0.00208539450773334
606.206206206206,0.00198247810213343
607.007007007007,0.00188282676083338
607.807807807808,0.00178647882766895
608.608608608609,0.00169344889017826
609.409409409409,0.00160375308761601
610.21021021021,0.0015173853826617
611.011011011011,0.00143433903636586
611.811811811812,0.00135458569112441
612.612612612613,0.00127809796540039
613.413413413413,0.00120483951104365
614.214214214214,0.00113475977533078
615.015015015015,0.00106780588553799
615.815815815816,0.00100391625377541
616.616616616617,0.000943022133977753
617.417417417417,0.000885054905111533
618.218218218218,0.000829937450824253
619.019019019019,0.000777586972015147
619.81981981982,0.000727925320889934
620.620620620621,0.000680859189044654
621.421421421421,0.000636303457454305
622.222222222222,0.000594165256633507
623.023023023023,0.000554358380380629
623.823823823824,0.000516787984085491
624.624624624625,0.000481363493813573
625.425425425425,0.000447993165147116
626.226226226226,0.000416588806778904
627.027027027027,0.000387060371184025
627.827827827828,0.000359323629898652
628.628628628629,0.000333289306867541
629.429429429429,0.000308880006309473
630.23023023023,0.000286010060251666
631.031031031031,0.000264605152016836
631.831831831832,0.000244587881675886
632.632632632633,0.000225891931376896
633.433433433433,0.000208438726594033
634.234234234234,0.000192167995706166
635.035035035035,0.00017701068692497
635.835835835836,0.000162907630082704
636.636636636637,0.000149796296474846
637.437437437437,0.00013762145555875
638.238238238238,0.000126327891633728
639.039039039039,0.000115864149496866
639.83983983984,0.000106179105612405
640.640640640641,9.72252141006961e-05
641.441441441441,8.89583175307869e-05
642.242242242242,8.13318065500689e-05
643.043043043043,7.4306481932043e-05
643.843843843844,6.7842192794598e-05
644.644644644645,6.19000049663953e-05
645.445445445445,5.64434046426253e-05
646.246246246246,5.14382600479538e-05
647.047047047047,4.68525586733049e-05
647.847847847848,4.26545593421117e-05
648.648648648649,3.8816564087257e-05
649.44944944945,3.53106497419061e-05
650.25025025025,3.21085313321281e-05
651.051051051051,2.9187637369587e-05
651.851851851852,2.65249818581256e-05
652.652652652653,2.40998632005657e-05
653.453453453453,2.18910938355178e-05
654.254254254254,1.98798352054328e-05
655.055055055055,1.80490013133369e-05
655.855855855856,1.63843864769417e-05
656.656656656657,1.48703175132155e-05
657.457457457458,1.349230803502e-05
658.258258258258,1.22387234414107e-05
659.059059059059,1.10975439687103e-05
659.85985985986,1.00593363384338e-05
660.660660660661,9.1138926907681e-06
661.461461461461,8.25296512907706e-06
662.262262262262,7.46953592620887e-06
663.063063063063,6.75594841370693e-06
663.863863863864,6.10539956761521e-06
664.664664664665,5.51286507588656e-06
665.465465465466,4.97276342322069e-06
666.266266266266,4.48068986172305e-06
667.067067067067,4.03160987660999e-06
667.867867867868,3.62289602586356e-06
668.668668668669,3.25016259538062e-06
669.469469469469,2.91048575138536e-06
670.27027027027,2.60165392823966e-06
671.071071071071,2.32088170573557e-06
671.871871871872,2.06621292510274e-06
672.672672672673,1.83487910867857e-06
673.473473473474,1.62553830381814e-06
674.274274274274,1.4360322272804e-06
675.075075075075,1.26515743134372e-06
675.875875875876,1.1117878586325e-06
676.676676676677,9.73729087223053e-07
677.477477477477,8.50268671596443e-07
678.278278278278,7.39752387799622e-07
679.079079079079,6.41541428783717e-07
679.87987987988,5.54245199583086e-07
680.680680680681,4.7709087183009e-07
681.481481481482,4.09230766431164e-07
682.282282282282,3.49562546221779e-07
683.083083083083,2.9749116817582e-07
683.883883883884,2.52112771634803e-07
684.684684684685,2.12887342454938e-07
685.485485485485,1.7890550728535e-07
686.286286286286,1.49665820539251e-07
687.087087087087,1.24724012916576e-07
687.887887887888,1.03466918312693e-07
688.688688688689,8.53575395012257e-08
689.48948948949,7.00712563294108e-08
690.29029029029,5.73385353686825e-08
691.091091091091,4.66310457972017e-08
691.891891891892,3.75657124852785e-08
692.692692692693,3.03321552060611e-08
693.493493493493,2.43817453587821e-08
694.294294294294,1.94972268239145e-08
695.095095095095,1.55187826976419e-08
695.895895895896,1.22830707001224e-08
696.696696696697,9.64833842687735e-09
697.497497497498,7.54787873290811e-09
698.298298298298,5.82910184157521e-09
699.099099099099,4.47947029810258e-09
699.8998998999,3.43801872246847e-09
700.700700700701,2.65965367090806e-09
701.501501501501,1.98547917428929e-09
702.302302302302,1.45578170808164e-09
703.103103103103,1.07652870643078e-09
703.903903903904,8.19954305754694e-10
704.704704704705,5.45659914495397e-10
705.505505505506,4.02118261576342e-10
706.306306306306,2.48379012133129e-10
707.107107107107,1.8782328414073e-10
707.907907907908,1.17337236485629e-10
708.708708708709,7.81352842166279e-11
709.509509509509,5.86992029791884e-11
710.31031031031,4.38159427621507e-11
711.111111111111,3.24972839220759e-11
711.911911911912,2.39484228052791e-11
712.712712712713,1.75356438805504e-11
713.513513513514,1.27579667299036e-11
714.314314314314,9.22265921584277e-12
715.115115115115,6.62438866820623e-12
715.915915915916,4.72770530687929e-12
716.716716716717,3.35250888790912e-12
717.517517517517,2.36213343025779e-12
718.318318318318,1.65368909372561e-12
719.119119119119,1.1503188759558e-12
719.91991991992,7.95055742013496e-13
720.720720720721,5.45999014220552e-13
721.521521521522,3.7256417073435e-13
722.322322322322,2.52595298499156e-13
723.123123123123,1.70162707452615e-13
723.923923923924,1.13898619195954e-13
724.724724724725,7.57508445612611e-14
725.525525525525,5.00577641021781e-14
726.326326326326,3.28677794021737e-14
727.127127127127,2.14429349243455e-14
727.927927927928,1.38999436515227e-14
728.728728728729,8.95275706115784e-15
729.52952952953,5.72948395947421e-15
730.33033033033,3.64325159739441e-15
731.131131131131,2.30185396805774e-15
731.931931931932,1.44504482882611e-15
732.732732732733,9.01363194050321e-16
733.533533533534,5.58641594160627e-16
734.334334334334,3.44018394281857e-16
735.135135135135,2.10496562743976e-16
735.935935935936,1.27974458500654e-16
736.736736736737,7.73065942254477e-17
737.537537537538,4.64007209809169e-17
738.338338338338,2.76724661455287e-17
739.139139139139,1.63978137339703e-17
739.93993993994,9.65470438863989e-18
740.740740740741,5.64815961186704e-18
741.541541541542,3.28314367919723e-18
742.342342342342,1.8962158180194e-18
743.143143143143,1.08817962297835e-18
743.943943943944,6.20480819772906e-19
744.744744744745,3.51537031623203e-19
745.545545545546,1.97892233086504e-19
746.346346346346,1.10688210258235e-19
747.147147147147,6.15161191342652e-20
747.947947947948,3.39696788736079e-20
748.748748748749,1.86384117362705e-20
749.54954954955,1.0161113662281e-20
750.35035035035,5.50412978003172e-21
751.151151151151,2.96244959316105e-21
751.951951951952,1.58426643616948e-21
752.752752752753,8.41822291049778e-22
753.553553553554,4.44454767915271e-22
754.354354354354,2.33157647894103e-22
755.155155155155,1.21530898710815e-22
755.955955955956,6.29417337447021e-23
756.756756756757,3.23896042374743e-23
757.557557557558,1.65610370769418e-23
758.358358358358,8.41364852083911e-24
759.159159159159,4.24713581846622e-24
759.95995995996,2.13021226774383e-24
760.760760760761,1.06160892597685e-24
761.561561561562,5.25679679480929e-25
762.362362362362,2.58638257306742e-25
763.163163163163,1.26438486715389e-25
763.963963963964,6.14158916324858e-26
764.764764764765,2.96412955201739e-26
765.565565565566,1.42144005460766e-26
766.366366366366,6.77290314646064e-27
767.167167167167,3.20653606640242e-27
767.967967967968,1.50838547279378e-27
768.768768768769,7.05023350315382e-28
769.56956956957,3.27423320854049e-28
770.37037037037,1.51088240940928e-28
771.171171171171,6.92734263400422e-29
771.971971971972,3.15585921490185e-29
772.772772772773,1.4285107756027e-29
773.573573573574,6.42487035528215e-30
774.374374374374,2.8711783104417e-30
775.175175175175,1.27488469809035e-30
775.975975975976,5.62466421065994e-31
776.776776776777,2.46568299693944e-31
777.577577577578,1.07397167708685e-31
778.378378378378,4.64797051253186e-32
779.179179179179,1.99870568644962e-32
779.97997997998,8.53983107308451e-33
780.780780780781,3.62547287241878e-33
781.581581581582,1.52930809643048e-33
782.382382382382,6.40973778894372e-34
783.183183183183,2.66931906028763e-34
783.983983983984,1.10452527780134e-34
784.784784784785,4.5411492877733e-35
785.585585585586,1.85511504346557e-35
786.386386386386,7.52992868526938e-36
787.187187187187,3.03686738189756e-36
787.987987987988,1.21695841707741e-36
788.788788788789,4.84552232332236e-37
789.58958958959,1.91699246828533e-37
790.39039039039,7.535553585018e-38
791.191191191191,2.94323450495e-38
791.991991991992,1.14221936316879e-38
792.792792792793,4.40442397499854e-39
793.593593593594,1.68749955064416e-39
794.394394394394,6.4241128541031e-40
795.195195195195,2.42995150030558e-40
795.995995995996,9.13265385541392e-41
796.796796796797,3.41044725486941e-41
797.597597597598,1.26543728105414e-41
798.398398398398,4.6653567710463e-42
799.199199199199,1.70900779943517e-42
800,6.22039804994369e-43


==> data/Schlogl/s_VS_dda.csv <==
s, str, pstr
1, 2.583621e-01, 4.023182e-02
2, 8.080800e-02, 4.551810e-02
3, 6.538538e-02, 5.515473e-02
4, 6.068831e-02, 5.644241e-02
5, 6.133692e-02, 5.720517e-02

==> data/text/bc_0.05_s_5.csv <==
z,bc
-48.4624119505398,1
-48.4139010276664,0.999999352935268
-48.365390104793,0.999997370587111
-48.3168791819196,0.999993988622264
-48.2683682590462,0.999989139057013
-48.2198573361728,0.999982750017432
-48.1713464132994,0.999974745481672
-48.122835490426,0.99996504500284
-48.0743245675525,0.999953563410816
-48.0258136446791,0.999940210491211
-47.9773027218057,0.999924890639514
-47.9287917989323,0.999907502488277
-47.8802808760589,0.999887938504997
-47.8317699531855,0.99986608455811
-47.7832590303121,0.99984181944828
-47.7347481074386,0.99981501440189
-47.6862371845652,0.999785532523322
-47.6377262616918,0.999753228202301
-47.5892153388184,0.999717946472191
-47.540704415945,0.999679522314726
-47.4921934930716,0.999637779906203
-47.4436825701982,0.999592531799668
-47.3951716473248,0.999543578037049
-47.3466607244513,0.9994907051846
-47.2981498015779,0.999433685284312
-47.2496388787045,0.999372274713187
-47.2011279558311,0.999306212941463
-47.1526170329577,0.999235221179875
-47.1041061100843,0.99915900090508
-47.0555951872109,0.999077232251163
-47.0070842643375,0.998989572253886
-46.958573341464,0.998895652932949
-46.9100624185906,0.998795079195919
-46.8615514957172,0.998687426545795
-46.8130405728438,0.998572238572236
-46.7645296499704,0.998449024204344
-46.716018727097,0.998317254700607
-46.6675078042236,0.998176360348958
-46.6189968813501,0.998025726847148
-46.5704859584767,0.997864691330474
-46.5219750356033,0.997692538010559
-46.4734641127299,0.997508493385167
-46.4249531898565,0.997311720975083
-46.3764422669831,0.997101315539805
-46.3279313441097,0.99687629671923
-46.2794204212362,0.996635602043755
-46.2309094983628,0.996378079250225
-46.1823985754894,0.996102477836088
-46.133887652616,0.995807439779174
-46.0853767297426,0.995491489345696
-46.0368658068692,0.995153021904959
-45.9883548839958,0.994790291665945
-45.9398439611224,0.994401398249226
-45.8913330382489,0.993984272008071
-45.8428221153755,0.993536658016266
-45.7943111925021,0.993056098648309
-45.7458002696287,0.992539914691976
-45.6972893467553,0.991985184956089
-45.6487784238819,0.991388724370548
-45.6002675010085,0.990747060625147
-45.551756578135,0.990056409463338
-45.5032456552616,0.989312648843128
-45.4547347323882,0.988511292307854
-45.4062238095148,0.987647462084512
-45.3577128866414,0.986715862659396
-45.309201963768,0.985710755885136
-45.2606910408946,0.98462593906857
-45.2121801180212,0.983454727996955
-45.1636691951477,0.982189947505894
-45.1151582722743,0.980823933003307
-45.0666473494009,0.979348547367368
-45.0181364265275,0.977755218857228
-44.9696255036541,0.97603500712846
-44.9211145807807,0.974178706126528
-44.8726036579073,0.972176994502602
-44.8240927350339,0.970020646161895
-44.7755818121604,0.967700815434015
-44.727070889287,0.965209412840125
-44.6785599664136,0.962539588043306
-44.6300490435402,0.959686335606201
-44.5815381206668,0.956647235687454
-44.5330271977934,0.953423334574853
-44.48451627492,0.950020157591989
-44.4360053520465,0.946448828076868
-44.3874944291731,0.942727239910359
-44.3389835062997,0.938881197661574
-44.2904725834263,0.934945399984425
-44.2419616605529,0.930964103546335
-44.1934507376795,0.926991275208656
-44.1449398148061,0.923090031533918
-44.0964288919327,0.919331190717579
-44.0479179690592,0.915790834222917
-43.9994070461858,0.912546897268598
-43.9508961233124,0.909674968526765
-43.902385200439,0.907243652523666
-43.8538742775656,0.90530999173064
-43.8053633546922,0.903915514090648
-43.7568524318188,0.903083433220569
-43.7083415089453,0.90281737798517
-43.6598305860719,0.903101794764696
-43.6113196631985,0.903903905286649
-43.5628087403251,0.905176878714662
-43.5142978174517,0.906863737862464
-43.4657868945783,0.908901485971917
-43.4172759717049,0.911225001478777
-43.3687650488315,0.913770371060698
-43.320254125958,0.91647747657571
-43.2717432030846,0.919291785723955
-43.2232322802112,0.922165398721975
-43.1747213573378,0.925057466867964
-43.1262104344644,0.927934126726395
-43.077699511591,0.930768094409928
-43.0291885887176,0.933538048129734
-42.9806776658441,0.93622790264505
-42.9321667429707,0.93882605291762
-42.8836558200973,0.941324640136797
-42.8351448972239,0.943718873266599
-42.7866339743505,0.946006423909159
-42.7381230514771,0.948186901278206
-42.6896121286037,0.950261406731375
-42.6411012057303,0.952232162807497
-42.5925902828568,0.954102209288018
-42.5440793599834,0.955875157805267
-42.49556843711,0.957554996450591
-42.4470575142366,0.959145936321275
-42.3985465913632,0.960652292726876
-42.3500356684898,0.962078394679672
-42.3015247456164,0.963428517211466
-42.253013822743,0.96470683192585
-42.2045028998695,0.965917371978034
-42.1559919769961,0.967064008359919
-42.1074810541227,0.968150434955007
-42.0589701312493,0.969180160321601
-42.0104592083759,0.970156504572843
-41.9619482855025,0.971082600059012
-41.9134373626291,0.971961394831796
-41.8649264397556,0.972795658091956
-41.8164155168822,0.973587986999853
-41.7679045940088,0.974340814370478
-41.7193936711354,0.975056416887553
-41.670882748262,0.975736923560593
-41.6223718253886,0.976384324218966
-41.5738609025152,0.977000477892036
-41.5253499796417,0.977587120967186
-41.4768390567683,0.978145875050678
-41.4283281338949,0.97867825448174
-41.3798172110215,0.979185673469673
-41.3313062881481,0.979669452838465
-41.2827953652747,0.980130826374268
-41.2342844424013,0.980570946779219
-41.1857735195279,0.980990891240788
-41.1372625966544,0.981391666629921
-41.088751673781,0.981774214343925
-41.0402407509076,0.982139414811754
-40.9917298280342,0.982488091680215
-40.9432189051608,0.982821015700018
-40.8947079822874,0.983138908330436
-40.846197059414,0.983442445081005
-40.7976861365405,0.983732258608046
-40.7491752136671,0.984008941583071
-40.7006642907937,0.984273049349244
-40.6521533679203,0.984525102381231
-40.6036424450469,0.984765588562797
-40.5551315221735,0.984994965295618
-40.5066205993001,0.985213661451891
-40.4581096764267,0.985422079182406
-40.4095987535532,0.985620595590959
-40.3610878306798,0.98580956428514
-40.3125769078064,0.985989316812836
-40.264065984933,0.986160163993014
-40.2155550620596,0.986322397148748
-40.1670441391862,0.986476289249806
-40.1185332163128,0.986622095971531
-40.0700222934394,0.986760056676249
-40.0215113705659,0.986890395322918
-39.9730004476925,0.987013321310273
-39.9244895248191,0.987129030258326
-39.8759786019457,0.987237704732661
-39.8274676790723,0.987339514915625
-39.7789567561989,0.987434619228177
-39.7304458333255,0.987523164905855
-39.681934910452,0.987605288532035
-39.6334239875786,0.987681116531413
-39.5849130647052,0.987750765626379
-39.5364021418318,0.987814343258753
-39.4878912189584,0.987871947979149
-39.439380296085,0.98792366980603
-39.3908693732116,0.987969590556364
-39.3423584503382,0.988009784149634
-39.2938475274647,0.988044316886787
-39.2453366045913,0.988073247705587
-39.1968256817179,0.988096628413734
-39.1483147588445,0.988114503900935
-39.0998038359711,0.988126912331073
-39.0512929130977,0.988133885315481
-39.0027819902243,0.988135448068238
-38.9542710673508,0.988131619544333
-38.9057601444774,0.988122412561456
-38.857249221604,0.988107833906084
-38.8087382987306,0.988087884424489
-38.7602273758572,0.9880625590992
-38.7117164529838,0.988031847111416
-38.6632055301104,0.987995731889771
-38.614694607237,0.987954191145847
-38.5661836843635,0.987907196896714
-38.5176727614901,0.987854715474799
-38.4691618386167,0.987796707525263
-38.4206509157433,0.987733127991076
-38.3721399928699,0.987663926085902
-38.3236290699965,0.987589045254877
-38.2751181471231,0.987508423123308
-38.2266072242496,0.987421991433296
-38.1780963013762,0.987329675968223
-38.1295853785028,0.987231396465023
-38.0810744556294,0.987127066514105
-38.032563532756,0.987016593446745
-37.9840526098826,0.986899878209762
-37.9355416870092,0.986776815227187
-37.8870307641358,0.986647292248673
-37.8385198412623,0.98651119018427
-37.7900089183889,0.98636838292521
-37.7414979955155,0.986218737150267
-37.6929870726421,0.986062112117226
-37.6444761497687,0.985898359438935
-37.5959652268953,0.985727322843384
-37.5474543040219,0.985548837917194
-37.4989433811485,0.985362731831831
-37.450432458275,0.985168823051844
-37.4019215354016,0.984966921024335
-37.3534106125282,0.984756825848806
-37.3048996896548,0.984538327926512
-37.2563887667814,0.984311207588314
-37.207877843908,0.984075234700022
-37.1593669210346,0.9838301682441
-37.1108559981611,0.983575755876544
-37.0623450752877,0.983311733457679
-37.0138341524143,0.983037824555502
-36.9653232295409,0.982753739920137
-36.9168123066675,0.982459176927864
-36.8683013837941,0.982153818993074
-36.8197904609207,0.981837334946415
-36.7712795380473,0.981509378377265
-36.7227686151738,0.981169586938569
-36.6742576923004,0.98081758161192
-36.625746769427,0.980452965930687
-36.5772358465536,0.980075325158794
-36.5287249236802,0.979684225422658
-36.4802140008068,0.979279212793611
-36.4317030779334,0.978859812317988
-36.3831921550599,0.978425526991888
-36.3346812321865,0.977975836677436
-36.2861703093131,0.977510196957197
-36.2376593864397,0.977028037923194
-36.1891484635663,0.976528762896795
-36.1406375406929,0.976011747075504
-36.0921266178195,0.975476336102491
-36.0436156949461,0.974921844554494
-35.9951047720726,0.974347554343446
-35.9465938491992,0.973752713027006
-35.8980829263258,0.973136532022909
-35.8495720034524,0.972498184721815
-35.801061080579,0.971836804493114
-35.7525501577056,0.971151482577908
-35.7040392348322,0.97044126586317
-35.6555283119587,0.969705154530875
-35.6070173890853,0.968942099575698
-35.5585064662119,0.968151000184719
-35.5099955433385,0.967330700972431
-35.4614846204651,0.966479989064266
-35.4129736975917,0.965597591021788
-35.3644627747183,0.964682169602777
-35.3159518518449,0.963732320349492
-35.2674409289714,0.962746567998633
-35.218930006098,0.961723362706874
-35.1704190832246,0.9606610760863
-35.1219081603512,0.959557997044772
-35.0733972374778,0.958412327427139
-35.0248863146044,0.957222177454355
-34.976375391731,0.955985560959052
-34.9278644688575,0.954700390417945
-34.8793535459841,0.953364471783763
-34.8308426231107,0.951975499122179
-34.7823317002373,0.950531049062702
-34.7338207773639,0.949028575076607
-34.6853098544905,0.947465401600053
-34.6367989316171,0.945838718026564
-34.5882880087437,0.944145572600229
-34.5397770858702,0.942382866249612
-34.4912661629968,0.940547346412501
-34.4427552401234,0.938635600913688
-34.39424431725,0.93664405197211
-34.3457333943766,0.934568950430368
-34.2972224715032,0.932406370319083
-34.2487115486298,0.930152203891318
-34.2002006257563,0.927802157288707
-34.1516897028829,0.925351747031605
-34.1031787800095,0.922796297560969
-34.0546678571361,0.920130940100407
-34.0061569342627,0.917350613153505
-33.9576460113893,0.914450065004783
-33.9091350885159,0.911423858652981
-33.8606241656425,0.908266379673535
-33.812113242769,0.904971847583365
-33.7636023198956,0.901534331365977
-33.7150913970222,0.897947769908297
-33.6665804741488,0.894205998202449
-33.6180695512754,0.890302780275162
-33.569558628402,0.886231849923079
-33.5210477055286,0.881986960451969
-33.4725367826551,0.877561944737975
-33.4240258597817,0.872950787045051
-33.3755149369083,0.868147708137707
-33.3270040140349,0.863147265313371
-33.2784930911615,0.857944469032399
-33.2299821682881,0.852534917831349
-33.1814712454147,0.846914953148181
-33.1329603225413,0.841081835544422
-33.0844493996678,0.83503394355259
-33.0359384767944,0.828770995977086
-32.987427553921,0.822294297899638
-32.9389166310476,0.815607009850509
-32.8904057081742,0.808714438568317
-32.8418947853008,0.801624346452105
-32.7933838624274,0.794347275185125
-32.744872939554,0.786896877070549
-32.6963620166805,0.779290245377494
-32.6478510938071,0.771548232495258
-32.5993401709337,0.763695742020016
-32.5508292480603,0.755761978188935
-32.5023183251869,0.747780633528741
-32.4538074023135,0.739789993459619
-32.4052964794401,0.73183293521218
-32.3567855565666,0.723956798141859
-32.3082746336932,0.716213103748829
-32.2597637108198,0.708657106796526
-32.2112527879464,0.701347164153451
-32.162741865073,0.694343915500151
-32.1142309421996,0.687709279767407
-32.0657200193262,0.681505282746673
-32.0172090964527,0.675792744068423
-31.9686981735793,0.670629864697906
-31.9201872507059,0.666070768019282
-31.8716763278325,0.662164057104405
-31.8231654049591,0.658951456565142
-31.7746544820857,0.656466608381182
-31.7261435592123,0.654734086629336
-31.6776326363389,0.65376868605913
-31.6291217134654,0.653575024573217
-31.580610790592,0.654147481123279
-31.5320998677186,0.655470470055534
-31.4835889448452,0.657519032524089
-31.4350780219718,0.66025970720073
-31.3865670990984,0.663651627814751
-31.338056176225,0.667647785212028
-31.2895452533516,0.672196387152156
-31.2410343304781,0.677242249846393
-31.1925234076047,0.682728160603641
-31.1440124847313,0.688596159829305
-31.0955015618579,0.694788701744459
-31.0469906389845,0.701249665279529
-30.9984797161111,0.707925198507417
-30.9499687932377,0.714764390817669
-30.9014578703642,0.721719776187492
-30.8529469474908,0.728747678055833
-30.8044360246174,0.735808411383141
-30.755925101744,0.742866360604871
-30.7074141788706,0.749889953613868
-30.6589032559972,0.756851551958013
-30.6103923331238,0.763727276456851
-30.5618814102504,0.770496785750161
-30.5133704873769,0.77714302317796
-30.4648595645035,0.783651945089004
-30.4163486416301,0.790012241362191
-30.3678377187567,0.796215056729394
-30.3193267958833,0.802253719491082
-30.2708158730099,0.808123482462754
-30.2223049501365,0.813821279497988
-30.173794027263,0.819345499699484
-30.1252831043896,0.824695780436661
-30.0767721815162,0.829872819512484
-30.0282612586428,0.834878206235123
-29.9797503357694,0.839714270722675
-29.931239412896,0.844383950473339
-29.8827284900226,0.848890673043711
-29.8342175671492,0.853238253571312
-29.7857066442757,0.85743080583478
-29.7371957214023,0.861472665549959
-29.6886847985289,0.865368324639033
-29.6401738756555,0.869122375272196
-29.5916629527821,0.872739462558639
-29.5431520299087,0.876224244849453
-29.4946411070353,0.879581360704441
-29.4461301841618,0.882815401664261
-29.3976192612884,0.885930890056272
-29.349108338415,0.888932261145154
-29.3005974155416,0.891823849016825
-29.2520864926682,0.894609875655675
-29.2035755697948,0.897294442740524
-29.1550646469214,0.899881525743926
-29.106553724048,0.902374969972661
-29.0580428011745,0.904778488234872
-29.0095318783011,0.907095659861514
-28.9610209554277,0.909329930847189
-28.9125100325543,0.911484614908339
-28.8639991096809,0.913562895285599
-28.8154881868075,0.915567827142386
-28.7669772639341,0.917502340433735
-28.7184663410607,0.919369243138519
-28.6699554181872,0.921171224764733
-28.6214444953138,0.922910860051814
-28.5729335724404,0.924590612806327
-28.524422649567,0.92621283981791
-28.4759117266936,0.927779794811528
-28.4274008038202,0.929293632399828
-28.3788898809468,0.930756412006063
-28.3303789580733,0.932170101733724
-28.2818680351999,0.93353658216381
-28.2333571123265,0.934857650064776
-28.1848461894531,0.936135022003596
-28.1363352665797,0.937370337849337
-28.0878243437063,0.938565164162994
-28.0393134208329,0.939720997469435
-27.9908024979595,0.940839267408936
-27.942291575086,0.941921339767193
-27.8937806522126,0.94296851938385
-27.8452697293392,0.943982052940485
-27.7967588064658,0.944963131629762
-27.7482478835924,0.945912893708033
-27.699736960719,0.946832426934155
-27.6512260378456,0.947722770897629
-27.6027151149721,0.94858491923943
-27.5542041920987,0.949419821769109
-27.5056932692253,0.95022838648183
-27.4571823463519,0.95101148147912
-27.4086714234785,0.951769936797112
-27.3601605006051,0.952504546146051
-27.3116495777317,0.953216068564827
-27.2631386548582,0.953905229994191
-27.2146277319848,0.954572724772298
-27.1661168091114,0.955219217056053
-27.117605886238,0.955845342171697
-27.0690949633646,0.956451707897947
-27.0205840404912,0.957038895684835
-26.9720731176178,0.957607461811374
-26.9235621947444,0.958157938484934
-26.8750512718709,0.958690834885213
-26.8265403489975,0.959206638155456
-26.7780294261241,0.959705814343547
-26.7295185032507,0.960188809295409
-26.6810075803773,0.960656049503074
-26.6324966575039,0.961107942909667
-26.5839857346305,0.961544879673411
-26.5354748117571,0.961967232892707
-26.4869638888836,0.96237535929417
-26.4384529660102,0.962769599885482
-26.3899420431368,0.963150280574764
-26.3414311202634,0.963517712758108
-26.29292019739,0.963872193876834
-26.2444092745166,0.964214007945925
-26.1958983516432,0.964543426055032
-26.1473874287697,0.964860706843371
-26.0988765058963,0.965166096949739
-26.0503655830229,0.96545983143884
-26.0018546601495,0.965742134205006
-25.9533437372761,0.966013218354381
-25.9048328144027,0.966273286566538
-25.8563218915293,0.966522531436461
-25.8078109686559,0.966761135797782
-25.7593000457824,0.966989273028073
-25.710789122909,0.967207107336989
-25.6622782000356,0.967414794037991
-25.6137672771622,0.967612479804319
-25.5652563542888,0.96780030290988
-25.5167454314154,0.96797839345564
-25.468234508542,0.968146873582094
-25.4197235856685,0.96830585766834
-25.3712126627951,0.968455452518253
-25.3227017399217,0.968595757534224
-25.2741908170483,0.96872686487889
-25.2256798941749,0.968848859625255
-25.1771689713015,0.96896181989558
-25.1286580484281,0.969065816989374
-25.0801471255547,0.969160915500811
-25.0316362026812,0.969247173425861
-24.9831252798078,0.969324642259394
-24.9346143569344,0.969393367082509
-24.886103434061,0.969453386640301
-24.8375925111876,0.969504733410254
-24.7890815883142,0.969547433661448
-24.7405706654408,0.96958150750472
-24.6920597425673,0.969606968933915
-24.6435488196939,0.969623825858331
-24.5950378968205,0.969632080126465
-24.5465269739471,0.969631727541105
-24.4980160510737,0.969622757865838
-24.4495051282003,0.969605154823005
-24.4009942053269,0.969578896083097
-24.3524832824535,0.969543953245605
-24.30397235958,0.969500291811287
-24.2554614367066,0.969447871145806
-24.2069505138332,0.969386644434675
-24.1584395909598,0.969316558629428
-24.1099286680864,0.969237554384897
-24.061417745213,0.969149565987496
-24.0129068223396,0.969052521274333
-23.9643958994662,0.968946341543013
-23.9158849765927,0.968830941451925
-23.8673740537193,0.968706228910809
-23.8188631308459,0.968572104961369
-23.7703522079725,0.968428463647678
-23.7218412850991,0.968275191876088
-23.6733303622257,0.968112169264344
-23.6248194393523,0.967939267979569
-23.5763085164788,0.967756352564762
-23.5277975936054,0.967563279753422
-23.479286670732,0.967359898271876
-23.4307757478586,0.96714604862887
-23.3822648249852,0.966921562891949
-23.3337539021118,0.966686264450095
-23.2852429792384,0.966439967762095
-23.236732056365,0.966182478090047
-23.1882211334915,0.965913591217367
-23.1397102106181,0.96563309315066
-23.0911992877447,0.965340759804719
-23.0426883648713,0.965036356669916
-22.9941774419979,0.96471963846118
-22.9456665191245,0.964390348747709
-22.8971555962511,0.964048219562514
-22.8486446733776,0.963692970990829
-22.8001337505042,0.963324310736377
-22.7516228276308,0.962941933664402
-22.7031119047574,0.962545521320313
-22.654600981884,0.962134741422741
-22.6060900590106,0.961709247329686
-22.5575791361372,0.961268677476411
-22.5090682132637,0.960812654783608
-22.4605572903903,0.960340786034305
-22.4120463675169,0.959852661217872
-22.3635354446435,0.959347852839392
-22.3150245217701,0.958825915192558
-22.2665135988967,0.958286383594156
-22.2180026760233,0.957728773578046
-22.1694917531499,0.957152580046486
-22.1209808302764,0.956557276376431
-22.072469907403,0.955942313478399
-22.0239589845296,0.95530711880526
-21.9754480616562,0.954651095308204
-21.9269371387828,0.95397362033697
-21.8784262159094,0.953274044481219
-21.829915293036,0.952551690349793
-21.7814043701626,0.95180585128439
-21.7328934472891,0.951035790003952
-21.6843825244157,0.950240737175924
-21.6358716015423,0.94941988991024
-21.5873606786689,0.948572410171703
-21.5388497557955,0.947697423106168
-21.4903388329221,0.946794015275675
-21.4418279100487,0.945861232797406
-21.3933169871752,0.944898079381075
-21.3448060643018,0.943903514259043
-21.2962951414284,0.942876450003165
-21.247784218555,0.941815750222054
-21.1992732956816,0.940720227132118
-21.1507623728082,0.939588638995407
-21.1022514499348,0.938419687416949
-21.0537405270614,0.937212014493936
-21.0052296041879,0.935964199808734
-20.9567186813145,0.934674757257401
-20.9082077584411,0.933342131704998
-20.8596968355677,0.931964695458688
-20.8111859126943,0.930540744549297
-20.7626749898209,0.929068494811689
-20.7141640669475,0.927546077754086
-20.665653144074,0.925971536206229
-20.6171422212006,0.92434281973609
-20.5686312983272,0.922657779824797
-20.5201203754538,0.920914164789369
-20.4716094525804,0.919109614443024
-20.423098529707,0.917241654482977
-20.3745876068336,0.915307690596127
-20.3260766839602,0.913305002273545
-20.2775657610867,0.911230736325573
-20.2290548382133,0.909081900090407
-20.1805439153399,0.906855354330533
-20.1320329924665,0.90454780581324
-20.0835220695931,0.902155799573785
-20.0350111467197,0.89967571086271
-19.9865002238463,0.897103736782444
-19.9379893009728,0.894435887622703
-19.8894783780994,0.891667977909577
-19.840967455226,0.888795617189659
-19.7924565323526,0.885814200578326
-19.7439456094792,0.882718899110573
-19.6954346866058,0.879504649943855
-19.6469237637324,0.8761661464755
-19.598412840859,0.8726978284528
-19.5499019179855,0.869093872172134
-19.5013909951121,0.865348180885005
-19.4528800722387,0.861454375554078
-19.4043691493653,0.857405786131721
-19.3558582264919,0.853195443567911
-19.3073473036185,0.84881607279422
-19.2588363807451,0.844260086976816
-19.2103254578717,0.839519583384778
-19.1618145349982,0.834586341281423
-19.1133036121248,0.829451822316797
-19.0647926892514,0.8241071739799
-19.016281766378,0.818543236760731
-18.9677708435046,0.812750555775704
-18.9192599206312,0.806719397726454
-18.8707489977578,0.800439774192211
-18.8222380748843,0.793901472400289
-18.7737271520109,0.787094094778005
-18.7252162291375,0.780007108761981
-18.6767053062641,0.772629908526117
-18.6281943833907,0.764951890485306
-18.5796834605173,0.756962544634272
-18.5311725376439,0.748651563984424
-18.4826616147705,0.740008974558039
-18.434150691897,0.73102528857774
-18.3856397690236,0.721691683635197
-18.3371288461502,0.712000210717372
-18.2886179232768,0.701944033986948
-18.2401070004034,0.691517705125656
-18.19159607753,0.680717474818024
-18.1430851546566,0.669541643534562
-18.0945742317831,0.657990953116892
-18.0460633089097,0.646069019715304
-17.9975523860363,0.633782807320471
-17.9490414631629,0.621143139402533
-17.9005305402895,0.608165243963691
-17.8520196174161,0.59486932457683
-17.8035086945427,0.581281146696088
-17.7549977716693,0.567432624692837
-17.7064868487958,0.553362390749283
-17.6579759259224,0.539116322055756
-17.609465003049,0.524747997916006
-17.5609540801756,0.51031905367799
-17.5124431573022,0.495899394298263
-17.4639322344288,0.481567227350666
-17.4154213115554,0.467408874035931
-17.3669103886819,0.453518317927927
-17.3183994658085,0.439996455491356
-17.2698885429351,0.426950020416127
-17.2213776200617,0.414490165918527
-17.1728666971883,0.402730705404353
-17.1243557743149,0.391786031861106
-17.0758448514415,0.381768759079955
-17.0273339285681,0.372787151755193
-16.9788230056946,0.364942434594667
-16.9303120828212,0.358326090361309
-16.8818011599478,0.353017270721996
-16.8332902370744,0.349080449630368
-16.784779314201,0.346563445076913
-16.7362683913276,0.345495920740829
-16.6877574684542,0.345888454911843
-16.6392465455807,0.347732231798056
-16.5907356227073,0.350999372858462
-16.5422246998339,0.355643886676503
-16.4937137769605,0.361603178929176
-16.4452028540871,0.368800032699586
-16.3966919312137,0.377144946436541
-16.3481810083403,0.38653870387544
-16.2996700854669,0.396875047549403
-16.2511591625934,0.408043334322063
-16.20264823972,0.419931065927213
-16.1541373168466,0.432426207497657
-16.1056263939732,0.445419230001863
-16.0571154710998,0.458804836017329
-16.0086045482264,0.472483350377228
-15.960093625353,0.486361776487101
-15.9115827024795,0.500354534648705
-15.8630717796061,0.514383910206267
-15.8145608567327,0.52838024683837
-15.7660499338593,0.542281924259786
-15.7175390109859,0.556035160563642
-15.6690280881125,0.569593678096423
-15.6205171652391,0.582918268782844
-15.5720062423657,0.595976290807848
-15.5234953194922,0.60874112402655
-15.4749843966188,0.621191606808004
-15.4264734737454,0.633311472516967
-15.377962550872,0.645088799693585
-15.3294516279986,0.656515486319113
-15.2809407051252,0.667586755407479
-15.2324297822518,0.678300696542911
-15.1839188593784,0.688657845866534
-15.1354079365049,0.69866080535348
-15.0868970136315,0.708313900960586
-15.0383860907581,0.717622878303355
-14.9898751678847,0.726594633880914
-14.9413642450113,0.735236979455554
-14.8928533221379,0.743558436960166
-14.8443423992645,0.751568061211395
-14.795831476391,0.759275287713114
-14.7473205535176,0.766689802915349
-14.6988096306442,0.773821434424819
-14.6502987077708,0.780680058826507
-14.6017877848974,0.787275524957234
-14.553276862024,0.793617590661446
-14.5047659391506,0.799715871248654
-14.4562550162771,0.805579798055728
-14.4077440934037,0.81121858569187
-14.3592331705303,0.816641206707302
-14.3107222476569,0.821856372577117
-14.2622113247835,0.826872520029042
-14.2137004019101,0.831697801867817
-14.1651894790367,0.836340081560246
-14.1166785561633,0.840806930943988
-14.0681676332898,0.845105630511125
-14.0196567104164,0.849243171794873
-13.971145787543,0.853226261455861
-13.9226348646696,0.857061326723775
-13.8741239417962,0.860754521901971
-13.8256130189228,0.864311735687603
-13.7771020960494,0.867738599098726
-13.7285911731759,0.871040493833393
-13.6800802503025,0.874222560914743
-13.6315693274291,0.8772897095008
-13.5830584045557,0.88024662575902
-13.5345474816823,0.88309778172373
-13.4860365588089,0.885847444070059
-13.4375256359355,0.888499682751062
-13.3890147130621,0.891058379455874
-13.3405037901886,0.893527235856054
-13.2919928673152,0.895909781615209
-13.2434819444418,0.898209382143556
-13.1949710215684,0.90042924608458
-13.146460098695,0.902572432525571
-13.0979491758216,0.904641857927497
-13.0494382529482,0.906640302772881
-13.0009273300748,0.908570417932755
-12.9524164072013,0.91043473075588
-12.9039054843279,0.912235650884958
-12.8553945614545,0.913975475805896
-12.8068836385811,0.915656396137096
-12.7583727157077,0.917280500666515
-12.7098617928343,0.918849781144726
-12.6613508699609,0.920366136842598
-12.6128399470875,0.921831378882389
-12.564329024214,0.923247234351168
-12.5158181013406,0.92461535020547
-12.4673071784672,0.925937296976019
-12.4187962555938,0.927214572281208
-12.3702853327204,0.928448604157857
-12.321774409847,0.92964075421752
-12.2732634869736,0.930792320636401
-12.2247525641001,0.93190454098661
-12.1762416412267,0.932978594916267
-12.1277307183533,0.934015606685599
-12.0792197954799,0.935016647565928
-12.0307088726065,0.935982738108101
-11.9821979497331,0.93691485028662
-11.9336870268597,0.937813909525453
-11.8851761039862,0.938680796611146
-11.8366651811128,0.939516349498642
-11.7881542582394,0.940321365014863
-11.739643335366,0.941096600464862
-11.6911324124926,0.941842775145092
-11.6426214896192,0.942560571768036
-11.5941105667458,0.943250637802243
-11.5455996438724,0.943913586731531
-11.4970887209989,0.944549999236896
-11.4485777981255,0.94516042430444
-11.4000668752521,0.945745380262411
-11.3515559523787,0.94630535575024
-11.3030450295053,0.946840810622234
-11.2545341066319,0.947352176788436
-11.2060231837585,0.947839858994913
-11.157512260885,0.948304235545597
-11.1090013380116,0.9487456589676
-11.0604904151382,0.949164456621763
-11.0119794922648,0.949560931260017
-10.9634685693914,0.949935361530995
-10.914957646518,0.950288002435147
-10.8664467236446,0.95061908573046
-10.8179358007712,0.950928820289746
-10.7694248778977,0.951217392410292
-10.7209139550243,0.951484966076507
-10.6724030321509,0.951731683176084
-10.6238921092775,0.951957663670003
-10.5753811864041,0.952163005716577
-10.5268702635307,0.952347785749587
-10.4783593406573,0.952512058510386
-10.4298484177839,0.952655857033713
-10.3813374949104,0.952779192586786
-10.332826572037,0.952882054561073
-10.2843156491636,0.952964410315998
-10.2358047262902,0.953026204973638
-10.1872938034168,0.953067361163288
-10.1387828805434,0.953087778714609
-10.09027195767,0.953087334297831
-10.0417610347965,0.953065881009336
-9.99325011192313,0.95302324790065
-9.94473918904972,0.952959239448735
-9.89622826617631,0.952873634965136
-9.8477173433029,0.95276618794135
-9.79920642042948,0.952636625327465
-9.75069549755607,0.952484646740844
-9.70218457468265,0.952309923601305
-9.65367365180924,0.9521120981889
-9.60516272893582,0.95189078262007
-9.55665180606241,0.951645557737503
-9.508140883189,0.951375971908672
-9.45962996031558,0.951081539727504
-9.41111903744217,0.950761740613209
-9.36260811456876,0.950416017299716
-9.31409719169535,0.950043774208618
-9.26558626882193,0.949644375697892
-9.21707534594852,0.949217144178
-9.16856442307511,0.948761358086228
-9.12005350020169,0.948276249709327
-9.07154257732828,0.947761002843676
-9.02303165445487,0.947214750281194
-8.97452073158146,0.946636571108256
-8.92600980870804,0.946025487803715
-8.87749888583463,0.945380463120901
-8.82898796296121,0.944700396737168
-8.7804770400878,0.943984121653065
-8.73196611721438,0.94323040032164
-8.68345519434097,0.942437920486622
-8.63494427146756,0.941605290706337
-8.58643334859415,0.940731035538118
-8.53792242572074,0.939813590355693
-8.48941150284733,0.938851295769512
-8.44090057997391,0.937842391617283
-8.39238965710049,0.936785010488913
-8.34387873422708,0.935677170746839
-8.29536781135367,0.934516768999064
-8.24685688848025,0.933301571978308
-8.19834596560684,0.932029207776339
-8.14983504273343,0.930697156377778
-8.10132411986001,0.929302739432554
-8.0528131969866,0.927843109200414
-8.00430227411319,0.926315236594709
-7.95579135123977,0.924715898245907
-7.90728042836636,0.923041662497769
-7.85876950549295,0.921288874241115
-7.81025858261954,0.919453638481192
-7.76174765974612,0.917531802525097
-7.71323673687271,0.915518936665278
-7.6647258139993,0.913410313223842
-7.61621489112589,0.91120088381023
-7.56770396825247,0.908885254631781
-7.51919304537905,0.90645765968268
-7.47068212250564,0.903911931621959
-7.42217119963222,0.901241470135579
-7.37366027675881,0.898439207561216
-7.3251493538854,0.895497571537569
-7.27663843101199,0.892408444422861
-7.22812750813858,0.889163119210308
-7.17961658526517,0.885752251652038
-7.13110566239175,0.882165808288246
-7.08259473951833,0.878393010065969
-7.03408381664492,0.874422271223486
-6.98557289377151,0.870241133113402
-6.9370619708981,0.865836192642737
-6.88855104802468,0.86119302502447
-6.84004012515127,0.856296100566472
-6.79152920227786,0.851128695275351
-6.74301827940444,0.845672795131624
-6.69450735653103,0.83990899400711
-6.64599643365761,0.833816385356742
-6.5974855107842,0.827372448039396
-6.54897458791079,0.820552926923492
-6.50046366503738,0.813331709336159
-6.45195274216397,0.805680698947984
-6.40344181929055,0.797569689385061
-6.35493089641714,0.788966240770583
-6.30641997354373,0.779835563575152
-6.25790905067031,0.770140415665812
-6.2093981277969,0.759841020370434
-6.16088720492348,0.748895015814159
-6.11237628205007,0.737257448852012
-6.06386535917665,0.724880830746317
-6.01535443630324,0.711715276460611
-5.96684351342983,0.697708755209088
-5.91833259055642,0.682807486846065
-5.86982166768301,0.66695652689983
-5.82131074480959,0.650100592564919
-5.77279982193618,0.632185192635382
-5.72428889906276,0.613158135814401
-5.67577797618935,0.5929715033152
-5.62726705331594,0.571584181848334
-5.57875613044253,0.54896505983416
-5.53024520756911,0.525096989755204
-5.4817342846957,0.499981608349681
-5.43322336182229,0.473645077598874
-5.38471243894887,0.446144755279416
-5.33620151607546,0.417576715088771
-5.28769059320204,0.388083903784297
-5.23917967032863,0.357864539456294
-5.19066874745522,0.327180120240818
-5.14215782458181,0.296362137567065
-5.0936469017084,0.265816302173947
-5.04513597883498,0.236022849264479
-4.99662505596157,0.207531373114929
-4.94811413308815,0.180948753555202
-4.89960321021474,0.156919179067003
-4.85109228734133,0.136096108526981
-4.80258136446791,0.119107225133598
-4.7540704415945,0.106514873108553
-4.70555951872108,0.0987758429376586
-4.65704859584767,0.0962053044151546
-4.60853767297426,0.0989498160473559
-4.56002675010085,0.106973463126784
-4.51151582722743,0.120059370809134
-4.46300490435402,0.137826476332811
-4.41449398148061,0.159759093125361
-4.36598305860719,0.185245026247546
-4.31747213573378,0.213617176358038
-4.26896121286037,0.244193769489609
-4.22045028998696,0.276313361313308
-4.17193936711354,0.30936221146255
-4.12342844424013,0.342793113678573
-4.07491752136671,0.376136006166403
-4.0264065984933,0.409001524318207
-3.97789567561988,0.441079079412853
-3.92938475274647,0.472131125181665
-3.88087382987306,0.501985119959625
-3.83236290699965,0.53052441465449
-3.78385198412624,0.55767898189596
-3.73534106125283,0.583416605696038
-3.68683013837941,0.607734903231526
-3.63831921550599,0.630654360714548
-3.58980829263258,0.652212431282529
-3.54129736975917,0.672458655796783
-3.49278644688576,0.691450716778913
-3.44427552401234,0.709251311260675
-3.39576460113893,0.72592572148979
-3.34725367826551,0.741539966566316
-3.2987427553921,0.756159428352756
-3.25023183251869,0.769847858106891
-3.20172090964527,0.782666684105701
-3.15320998677186,0.794674553795643
-3.10469906389845,0.805927056039607
-3.05618814102504,0.816476579541321
-3.00767721815162,0.826372272459021
-2.95916629527821,0.835660075653351
-2.9106553724048,0.844382808101231
-2.86214444953139,0.852580287926073
-2.81363352665797,0.86028947642561
-2.76512260378455,0.867544635590104
-2.71661168091114,0.874377492045232
-2.66810075803772,0.880817402254607
-2.61958983516431,0.886891515284652
-2.5710789122909,0.892624930559154
-2.52256798941749,0.898040848884949
-2.47405706654408,0.903160715672862
-2.42554614367067,0.908004355756125
-2.37703522079725,0.912590099559419
-2.32852429792383,0.91693490062488
-2.28001337505042,0.921054444679911
-2.23150245217701,0.924963250553563
-2.1829915293036,0.928674763327613
-2.13448060643019,0.932201440156004
-2.08596968355677,0.935554829210546
-2.03745876068336,0.938745642217964
-1.98894783780994,0.941783821048528
-1.94043691493653,0.944678598803155
-1.89192599206311,0.947438555827059
-1.8434150691897,0.950071671055503
-1.79490414631629,0.952585369072908
-1.74639322344288,0.954986563241228
-1.69788230056947,0.957281695228216
-1.64937137769605,0.95947677124139
-1.60086045482264,0.961577395249649
-1.55234953194923,0.963588799451669
-1.50383860907581,0.965515872228855
-1.4553276862024,0.967363183800516
-1.40681676332898,0.969135009780266
-1.35830584045557,0.970835352815466
-1.30979491758215,0.9724679624755
-1.26128399470874,0.974036353540135
-1.21277307183533,0.975543822825776
-1.16426214896192,0.97699346467515
-1.11575122608851,0.978388185224786
-1.06724030321509,0.979730715554413
-1.01872938034168,0.98102362381312
-0.970218457468263,0.982269326408649
-0.921707534594852,0.98347009833848
-0.87319661172144,0.984628082734404
-0.824685688848028,0.985745299685856
-0.776174765974616,0.986823654401595
-0.727663843101205,0.987864944763994
-0.679152920227786,0.988870868325425
-0.630641997354367,0.989843028792037
-0.582131074480955,0.990782942036042
-0.533620151607543,0.991692041674365
-0.485109228734132,0.992571684247938
-0.43659830586072,0.993423154033237
-0.388087382987308,0.994247667514824
-0.339576460113896,0.995046377545293
-0.291065537240478,0.995820377216679
-0.242554614367066,0.996570703465568
-0.194043691493654,0.997298340432097
-0.145532768620242,0.998004222591462
-0.0970218457468306,0.998689237675112
-0.0485109228734188,0.999354229397104
0,NaN


==> data/text/bc_0.05_z_-2.csv <==
s,bc
2,0.946987788994682
3,0.942800104360592
4,0.941608133522703
5,0.941104573207427
6,0.940843829677156
7,0.940690967653823
8,0.940593510092234
9,0.940527492472834
10,0.940480669300882
11,0.940446239605927
12,0.940420174968872
13,0.940399963480724
14,0.940383971707634
15,0.940371099656086
16,0.940360584293709
17,0.94035188270003
18,0.94034459995097
19,0.94033844316569
20,0.940333191394403
21,0.940328675394086
22,0.940324763747186
23,0.940321353143527
24,0.940318361458033
25,0.940315722739638
26,0.940313383532031
27,0.940311300134452
28,0.940309436540315
29,0.940307762865607
30,0.940306254140402
31,0.94030488936933
32,0.940303650796401
33,0.940302523321575
34,0.94030149403891
35,0.940300551864158
36,0.940299687234696
37,0.940298891865285
38,0.940298158549408
39,0.940297480993027
40,0.940296853682248
41,0.940296271766563
42,0.940295730969386
43,0.940295227503906
44,0.940294758011172
45,0.940294319501049
46,0.940293909305652
47,0.940293525038033
48,0.940293164558204
49,0.940292825941636
50,0.940292507455156


==> data/text/bc_0.05_z_-20.csv <==
s,bc
4,0.973564518456907
5,0.897828927640424
6,0.792423962527213
7,0.685494905658641
8,0.591966282084544
9,0.515605575513869
10,0.454974211328812
11,0.40716176800084
12,0.369325280681366
13,0.339131779509025
14,0.314786551705429
15,0.294941897522792
16,0.278591843959855
17,0.264983375732876
18,0.253548765292527
19,0.243856001100087
20,0.235573006574788
21,0.228441884534879
22,0.222260314373052
23,0.21686802513944
24,0.212136876571051
25,0.207963518525665
26,0.204263906835653
27,0.200969167184578
28,0.198022446679775
29,0.195376495743517
30,0.192991794917895
31,0.190835091854951
32,0.188878249727132
33,0.187097334026509
34,0.185471883291805
35,0.183984322820148
36,0.182619490331986
37,0.181364249901053
38,0.180207175924067
39,0.179138293022886
40,0.178148860863948
41,0.177231195277638
42,0.176378518842092
43,0.175584835539227
44,0.174844825139342
45,0.17415375386667
46,0.173507398527386
47,0.172901981844288
48,0.172334117140214
49,0.171800760863036
50,0.171299171703803


==> data/text/bc_0.05_z_-200.csv <==
s,bc
11,0.979328088461827
12,0.966632026604161
13,0.973609750816596
14,0.927915244865709
15,0.750318362767093
16,0.410204107474672
17,0.545918099266216
18,0.730819189250344
19,0.818447177249934
20,0.862474971313694
21,0.887314086429403
22,0.902631453233808
23,0.912699331262697
24,0.919628649071928
25,0.924561876300961
26,0.928163697884198
27,0.93084375730489
28,0.932866503956967
29,0.934409230142855
30,0.935594553546534
31,0.936509502720709
32,0.937217204518793
33,0.937764299598504
34,0.938185793861314
35,0.938508318083933
36,0.938752369628814
37,0.938933885978249
38,0.939065369386264
39,0.939156703676185
40,0.93921575598498
41,0.939248825754429
42,0.939260983617929
43,0.939256329820085
44,0.939238193138938
45,0.939209285296212
46,0.939171821753131
47,0.939127616870007
48,0.939078159358003
49,0.939024672455696
50,0.938968162188211


==> data/text/bc_0_s_5.csv <==
z,bc
-50,1
-49.9499499499499,1
-49.8998998998999,1
-49.8498498498498,1
-49.7997997997998,1
-49.7497497497497,1
-49.6996996996997,1
-49.6496496496496,1
-49.5995995995996,1
-49.5495495495495,1
-49.4994994994995,1
-49.4494494494494,1
-49.3993993993994,1
-49.3493493493493,1
-49.2992992992993,1
-49.2492492492492,1
-49.1991991991992,1
-49.1491491491491,1
-49.0990990990991,1
-49.049049049049,1
-48.998998998999,1
-48.9489489489489,1
-48.8988988988989,1
-48.8488488488488,1
-48.7987987987988,1
-48.7487487487487,1
-48.6986986986987,1
-48.6486486486486,1
-48.5985985985986,1
-48.5485485485485,1
-48.4984984984985,1
-48.4484484484484,1
-48.3983983983984,1
-48.3483483483483,1
-48.2982982982983,1
-48.2482482482482,1
-48.1981981981982,1
-48.1481481481481,1
-48.0980980980981,1
-48.048048048048,1
-47.997997997998,1
-47.9479479479479,1
-47.8978978978979,1
-47.8478478478478,1
-47.7977977977978,1
-47.7477477477477,1
-47.6976976976977,1
-47.6476476476476,1
-47.5975975975976,1
-47.5475475475475,1
-47.4974974974975,1
-47.4474474474474,1
-47.3973973973974,1
-47.3473473473473,1
-47.2972972972973,1
-47.2472472472472,1
-47.1971971971972,1
-47.1471471471471,1
-47.0970970970971,1
-47.047047047047,1
-46.996996996997,1
-46.9469469469469,1
-46.8968968968969,1
-46.8468468468468,1
-46.7967967967968,1
-46.7467467467467,1
-46.6966966966967,1
-46.6466466466466,1
-46.5965965965966,1
-46.5465465465465,1
-46.4964964964965,1
-46.4464464464464,1
-46.3963963963964,1
-46.3463463463463,1
-46.2962962962963,1
-46.2462462462462,1
-46.1961961961962,1
-46.1461461461461,1
-46.0960960960961,1
-46.046046046046,1
-45.995995995996,1
-45.9459459459459,1
-45.8958958958959,1
-45.8458458458458,1
-45.7957957957958,1
-45.7457457457457,1
-45.6956956956957,1
-45.6456456456456,1
-45.5955955955956,0.999999999999999
-45.5455455455455,0.999999999999999
-45.4954954954955,0.999999999999995
-45.4454454454454,1
-45.3953953953954,1
-45.3453453453453,1.00000000000002
-45.2952952952953,0.999999999999939
-45.2452452452452,1.0000000000004
-45.1951951951952,0.999999999999612
-45.1451451451451,0.999999999999998
-45.0950950950951,1.00000000000002
-45.045045045045,0.999999999999994
-44.994994994995,0.999999999999999
-44.9449449449449,0.999999999999996
-44.8948948948949,0.999999999999999
-44.8448448448448,1
-44.7947947947948,0.999999999999998
-44.7447447447447,1
-44.6946946946947,0.999999999999999
-44.6446446446446,0.999999999999999
-44.5945945945946,1
-44.5445445445445,0.999999999999999
-44.4944944944945,1
-44.4444444444444,1
-44.3943943943944,1
-44.3443443443443,1
-44.2942942942943,0.999999999999999
-44.2442442442442,1
-44.1941941941942,1
-44.1441441441441,1
-44.0940940940941,1
-44.044044044044,1
-43.993993993994,1
-43.9439439439439,1
-43.8938938938939,1
-43.8438438438438,1
-43.7937937937938,1
-43.7437437437437,1
-43.6936936936937,1
-43.6436436436436,1
-43.5935935935936,1
-43.5435435435435,1
-43.4934934934935,1
-43.4434434434434,1
-43.3933933933934,1
-43.3433433433433,1
-43.2932932932933,1
-43.2432432432432,1
-43.1931931931932,1
-43.1431431431431,1
-43.0930930930931,1
-43.043043043043,1
-42.992992992993,1
-42.9429429429429,1
-42.8928928928929,1
-42.8428428428428,1
-42.7927927927928,1
-42.7427427427427,1
-42.6926926926927,1
-42.6426426426426,1
-42.5925925925926,1
-42.5425425425425,1
-42.4924924924925,1
-42.4424424424424,1
-42.3923923923924,1
-42.3423423423423,1
-42.2922922922923,1
-42.2422422422422,1
-42.1921921921922,1
-42.1421421421421,1
-42.0920920920921,1
-42.042042042042,1
-41.991991991992,1
-41.9419419419419,1
-41.8918918918919,1
-41.8418418418418,1
-41.7917917917918,1
-41.7417417417417,1
-41.6916916916917,1
-41.6416416416416,1
-41.5915915915916,1
-41.5415415415415,1
-41.4914914914915,1
-41.4414414414414,1
-41.3913913913914,1
-41.3413413413413,1
-41.2912912912913,1
-41.2412412412412,1
-41.1911911911912,1
-41.1411411411411,1
-41.0910910910911,1
-41.041041041041,1
-40.990990990991,1
-40.9409409409409,1
-40.8908908908909,1
-40.8408408408408,1
-40.7907907907908,1
-40.7407407407407,1
-40.6906906906907,1
-40.6406406406406,1
-40.5905905905906,1
-40.5405405405405,1
-40.4904904904905,1
-40.4404404404404,1
-40.3903903903904,1
-40.3403403403403,1
-40.2902902902903,1
-40.2402402402402,1
-40.1901901901902,1
-40.1401401401401,1
-40.0900900900901,1
-40.04004004004,1
-39.98998998999,1
-39.9399399399399,1
-39.8898898898899,1
-39.8398398398398,1
-39.7897897897898,1
-39.7397397397397,1
-39.6896896896897,1
-39.6396396396396,1
-39.5895895895896,1
-39.5395395395395,1
-39.4894894894895,1
-39.4394394394394,1
-39.3893893893894,1
-39.3393393393393,1
-39.2892892892893,1
-39.2392392392392,1
-39.1891891891892,1
-39.1391391391391,1
-39.0890890890891,1
-39.039039039039,1
-38.988988988989,1
-38.9389389389389,1
-38.8888888888889,1
-38.8388388388388,1
-38.7887887887888,1
-38.7387387387387,1
-38.6886886886887,1
-38.6386386386386,1
-38.5885885885886,1
-38.5385385385385,1
-38.4884884884885,1
-38.4384384384384,1
-38.3883883883884,1
-38.3383383383383,1
-38.2882882882883,1
-38.2382382382382,1
-38.1881881881882,1
-38.1381381381381,1
-38.0880880880881,1
-38.038038038038,1
-37.987987987988,1
-37.9379379379379,1
-37.8878878878879,1
-37.8378378378378,1
-37.7877877877878,1
-37.7377377377377,1
-37.6876876876877,1
-37.6376376376376,1
-37.5875875875876,1
-37.5375375375375,1
-37.4874874874875,1
-37.4374374374374,1
-37.3873873873874,1
-37.3373373373373,1
-37.2872872872873,1
-37.2372372372372,1
-37.1871871871872,1
-37.1371371371371,1
-37.0870870870871,1
-37.037037037037,1
-36.986986986987,1
-36.9369369369369,1
-36.8868868868869,1
-36.8368368368368,1
-36.7867867867868,1
-36.7367367367367,1
-36.6866866866867,1
-36.6366366366366,1
-36.5865865865866,1
-36.5365365365365,1
-36.4864864864865,1
-36.4364364364364,1
-36.3863863863864,1
-36.3363363363363,1
-36.2862862862863,1
-36.2362362362362,1
-36.1861861861862,1
-36.1361361361361,1
-36.0860860860861,1
-36.036036036036,1
-35.985985985986,1
-35.9359359359359,1
-35.8858858858859,1
-35.8358358358358,1
-35.7857857857858,1
-35.7357357357357,1
-35.6856856856857,1
-35.6356356356356,1
-35.5855855855856,1
-35.5355355355355,1
-35.4854854854855,1
-35.4354354354354,1
-35.3853853853854,1
-35.3353353353353,1
-35.2852852852853,1
-35.2352352352352,1
-35.1851851851852,1
-35.1351351351351,1
-35.0850850850851,1
-35.035035035035,1
-34.984984984985,1
-34.9349349349349,1
-34.8848848848849,1
-34.8348348348348,1
-34.7847847847848,1
-34.7347347347347,1
-34.6846846846847,1
-34.6346346346346,1
-34.5845845845846,1
-34.5345345345345,1
-34.4844844844845,1
-34.4344344344344,1
-34.3843843843844,1
-34.3343343343343,1
-34.2842842842843,1
-34.2342342342342,1
-34.1841841841842,1
-34.1341341341341,1
-34.0840840840841,1
-34.034034034034,0.999999999999999
-33.983983983984,1
-33.9339339339339,1
-33.8838838838839,1
-33.8338338338338,1
-33.7837837837838,1
-33.7337337337337,1
-33.6836836836837,1
-33.6336336336336,1
-33.5835835835836,1
-33.5335335335335,1
-33.4834834834835,1
-33.4334334334334,1
-33.3833833833834,1
-33.3333333333333,0.999999999999999
-33.2832832832833,0.999999999999995
-33.2332332332332,1
-33.1831831831832,1
-33.1331331331331,0.99999999999999
-33.0830830830831,0.999999999999995
-33.033033033033,0.999999999999991
-32.982982982983,1.00000000000001
-32.9329329329329,0.999999999999992
-32.8828828828829,1.00000000000005
-32.8328328328328,1.00000000000004
-32.7827827827828,0.999999999999281
-32.7327327327327,0.999999999970234
-32.6826826826827,1.00000000000002
-32.6326326326326,1.00000000000004
-32.5825825825826,1.00000000000003
-32.5325325325325,1.00000000000003
-32.4824824824825,1.00000000000002
-32.4324324324324,1.00000000000001
-32.3823823823824,1
-32.3323323323323,1.00000000000001
-32.2822822822823,0.999999999999996
-32.2322322322322,1
-32.1821821821822,1
-32.1321321321321,1
-32.0820820820821,0.999999999999999
-32.032032032032,0.999999999999998
-31.981981981982,0.999999999999997
-31.9319319319319,0.999999999999999
-31.8818818818819,1
-31.8318318318318,0.999999999999999
-31.7817817817818,1
-31.7317317317317,1
-31.6816816816817,1
-31.6316316316316,1
-31.5815815815816,1
-31.5315315315315,1
-31.4814814814815,1
-31.4314314314314,1
-31.3813813813814,0.999999999999999
-31.3313313313313,1
-31.2812812812813,1
-31.2312312312312,0.999999999999999
-31.1811811811812,1
-31.1311311311311,1
-31.0810810810811,1
-31.031031031031,1
-30.980980980981,1
-30.9309309309309,1
-30.8808808808809,1
-30.8308308308308,1
-30.7807807807808,1
-30.7307307307307,1
-30.6806806806807,1
-30.6306306306306,1
-30.5805805805806,1
-30.5305305305305,1
-30.4804804804805,1
-30.4304304304304,1
-30.3803803803804,1
-30.3303303303303,1
-30.2802802802803,1
-30.2302302302302,1
-30.1801801801802,1
-30.1301301301301,1
-30.0800800800801,1
-30.03003003003,1
-29.97997997998,1
-29.9299299299299,1
-29.8798798798799,1
-29.8298298298298,1
-29.7797797797798,1
-29.7297297297297,1
-29.6796796796797,1
-29.6296296296296,1
-29.5795795795796,1
-29.5295295295295,1
-29.4794794794795,1
-29.4294294294294,1
-29.3793793793794,1
-29.3293293293293,1
-29.2792792792793,1
-29.2292292292292,1
-29.1791791791792,1
-29.1291291291291,1
-29.0790790790791,1
-29.029029029029,1
-28.978978978979,1
-28.9289289289289,1
-28.8788788788789,1
-28.8288288288288,1
-28.7787787787788,1
-28.7287287287287,1
-28.6786786786787,1
-28.6286286286286,1
-28.5785785785786,1
-28.5285285285285,1
-28.4784784784785,1
-28.4284284284284,1
-28.3783783783784,1
-28.3283283283283,1
-28.2782782782783,1
-28.2282282282282,1
-28.1781781781782,1
-28.1281281281281,1
-28.0780780780781,1
-28.028028028028,1
-27.977977977978,1
-27.9279279279279,1
-27.8778778778779,1
-27.8278278278278,1
-27.7777777777778,1
-27.7277277277277,1
-27.6776776776777,1
-27.6276276276276,1
-27.5775775775776,1
-27.5275275275275,1
-27.4774774774775,1
-27.4274274274274,1
-27.3773773773774,1
-27.3273273273273,1
-27.2772772772773,1
-27.2272272272272,1
-27.1771771771772,1
-27.1271271271271,1
-27.0770770770771,1
-27.027027027027,1
-26.976976976977,1
-26.9269269269269,1
-26.8768768768769,1
-26.8268268268268,1
-26.7767767767768,1
-26.7267267267267,1
-26.6766766766767,1
-26.6266266266266,1
-26.5765765765766,1
-26.5265265265265,1
-26.4764764764765,1
-26.4264264264264,1
-26.3763763763764,1
-26.3263263263263,1
-26.2762762762763,1
-26.2262262262262,1
-26.1761761761762,1
-26.1261261261261,1
-26.0760760760761,1
-26.026026026026,1
-25.975975975976,1
-25.9259259259259,1
-25.8758758758759,1
-25.8258258258258,1
-25.7757757757758,1
-25.7257257257257,1
-25.6756756756757,1
-25.6256256256256,1
-25.5755755755756,1
-25.5255255255255,1
-25.4754754754755,1
-25.4254254254254,1
-25.3753753753754,1
-25.3253253253253,1
-25.2752752752753,1
-25.2252252252252,1
-25.1751751751752,1
-25.1251251251251,1
-25.0750750750751,1
-25.025025025025,1
-24.974974974975,1
-24.9249249249249,1
-24.8748748748749,1
-24.8248248248248,1
-24.7747747747748,1
-24.7247247247247,1
-24.6746746746747,1
-24.6246246246246,1
-24.5745745745746,1
-24.5245245245245,1
-24.4744744744745,1
-24.4244244244244,1
-24.3743743743744,1
-24.3243243243243,1
-24.2742742742743,1
-24.2242242242242,1
-24.1741741741742,1
-24.1241241241241,1
-24.0740740740741,1
-24.024024024024,1
-23.973973973974,1
-23.9239239239239,1
-23.8738738738739,1
-23.8238238238238,1
-23.7737737737738,1
-23.7237237237237,1
-23.6736736736737,1
-23.6236236236236,1
-23.5735735735736,1
-23.5235235235235,1
-23.4734734734735,1
-23.4234234234234,1
-23.3733733733734,1
-23.3233233233233,1
-23.2732732732733,1
-23.2232232232232,1
-23.1731731731732,1
-23.1231231231231,1
-23.0730730730731,1
-23.023023023023,1
-22.972972972973,1
-22.9229229229229,1
-22.8728728728729,1
-22.8228228228228,1
-22.7727727727728,1
-22.7227227227227,1
-22.6726726726727,1
-22.6226226226226,1
-22.5725725725726,1
-22.5225225225225,1
-22.4724724724725,1
-22.4224224224224,1
-22.3723723723724,1
-22.3223223223223,1
-22.2722722722723,1
-22.2222222222222,1
-22.1721721721722,1
-22.1221221221221,1
-22.0720720720721,1
-22.022022022022,1
-21.971971971972,1
-21.9219219219219,1
-21.8718718718719,1
-21.8218218218218,1
-21.7717717717718,1
-21.7217217217217,1
-21.6716716716717,1
-21.6216216216216,1
-21.5715715715716,1
-21.5215215215215,1
-21.4714714714715,1
-21.4214214214214,1
-21.3713713713714,1
-21.3213213213213,1
-21.2712712712713,1
-21.2212212212212,1
-21.1711711711712,1
-21.1211211211211,1
-21.0710710710711,1
-21.021021021021,1
-20.970970970971,1
-20.9209209209209,1
-20.8708708708709,1
-20.8208208208208,1
-20.7707707707708,1
-20.7207207207207,1
-20.6706706706707,1
-20.6206206206206,1
-20.5705705705706,1
-20.5205205205205,1
-20.4704704704705,1
-20.4204204204204,1
-20.3703703703704,1
-20.3203203203203,1
-20.2702702702703,1
-20.2202202202202,1
-20.1701701701702,1
-20.1201201201201,1
-20.0700700700701,1
-20.02002002002,1
-19.96996996997,1
-19.9199199199199,0.999999999999999
-19.8698698698699,1
-19.8198198198198,1
-19.7697697697698,1
-19.7197197197197,1
-19.6696696696697,0.999999999999999
-19.6196196196196,1
-19.5695695695696,1
-19.5195195195195,1
-19.4694694694695,1
-19.4194194194194,1
-19.3693693693694,1
-19.3193193193193,1
-19.2692692692693,0.999999999999999
-19.2192192192192,1
-19.1691691691692,0.999999999999999
-19.1191191191191,1
-19.0690690690691,1
-19.019019019019,1
-18.968968968969,0.999999999999999
-18.9189189189189,1
-18.8688688688689,1
-18.8188188188188,1
-18.7687687687688,0.999999999999999
-18.7187187187187,1
-18.6686686686687,1
-18.6186186186186,1
-18.5685685685686,0.999999999999998
-18.5185185185185,1
-18.4684684684685,1
-18.4184184184184,1
-18.3683683683684,0.999999999999999
-18.3183183183183,1
-18.2682682682683,1
-18.2182182182182,1
-18.1681681681682,0.999999999999998
-18.1181181181181,0.999999999999995
-18.0680680680681,1
-18.018018018018,0.999999999999996
-17.967967967968,0.999999999999994
-17.9179179179179,0.999999999999998
-17.8678678678679,1.00000000000001
-17.8178178178178,0.999999999999997
-17.7677677677678,0.999999999999998
-17.7177177177177,0.999999999999992
-17.6676676676677,1
-17.6176176176176,0.999999999999999
-17.5675675675676,1.00000000000001
-17.5175175175175,0.999999999999999
-17.4674674674675,1
-17.4174174174174,1.00000000000005
-17.3673673673674,1.00000000000008
-17.3173173173173,1.00000000000013
-17.2672672672673,1.00000000000665
-17.2172172172172,0.999999999998631
-17.1671671671672,0.99999999999975
-17.1171171171171,0.999999999999989
-17.0670670670671,0.999999999999945
-17.017017017017,0.999999999999998
-16.966966966967,1.00000000000004
-16.9169169169169,0.99999999999999
-16.8668668668669,1
-16.8168168168168,1
-16.7667667667668,1.00000000000001
-16.7167167167167,0.99999999999999
-16.6666666666667,0.999999999999996
-16.6166166166166,0.999999999999998
-16.5665665665666,0.999999999999999
-16.5165165165165,1.00000000000001
-16.4664664664665,1
-16.4164164164164,1
-16.3663663663664,1
-16.3163163163163,0.999999999999995
-16.2662662662663,1
-16.2162162162162,1
-16.1661661661662,1
-16.1161161161161,0.999999999999998
-16.0660660660661,1
-16.016016016016,0.999999999999998
-15.965965965966,0.999999999999998
-15.9159159159159,1
-15.8658658658659,0.999999999999999
-15.8158158158158,0.999999999999998
-15.7657657657658,1
-15.7157157157157,1
-15.6656656656657,1
-15.6156156156156,1
-15.5655655655656,1
-15.5155155155155,1
-15.4654654654655,1
-15.4154154154154,1
-15.3653653653654,1
-15.3153153153153,1
-15.2652652652653,0.999999999999999
-15.2152152152152,1
-15.1651651651652,1
-15.1151151151151,1
-15.0650650650651,1
-15.015015015015,1
-14.964964964965,1
-14.9149149149149,0.999999999999999
-14.8648648648649,1
-14.8148148148148,1
-14.7647647647648,1
-14.7147147147147,1
-14.6646646646647,1
-14.6146146146146,0.999999999999999
-14.5645645645646,1
-14.5145145145145,1
-14.4644644644645,1
-14.4144144144144,1
-14.3643643643644,1
-14.3143143143143,1
-14.2642642642643,1
-14.2142142142142,1
-14.1641641641642,1
-14.1141141141141,1
-14.0640640640641,1
-14.014014014014,0.999999999999999
-13.963963963964,1
-13.9139139139139,1
-13.8638638638639,1
-13.8138138138138,1
-13.7637637637638,1
-13.7137137137137,1
-13.6636636636637,1
-13.6136136136136,1
-13.5635635635636,1
-13.5135135135135,1
-13.4634634634635,1
-13.4134134134134,1
-13.3633633633634,1
-13.3133133133133,1
-13.2632632632633,1
-13.2132132132132,1
-13.1631631631632,1
-13.1131131131131,1
-13.0630630630631,1
-13.013013013013,1
-12.962962962963,1
-12.9129129129129,1
-12.8628628628629,1
-12.8128128128128,1
-12.7627627627628,1
-12.7127127127127,1
-12.6626626626627,1
-12.6126126126126,1
-12.5625625625626,1
-12.5125125125125,1
-12.4624624624625,1
-12.4124124124124,1
-12.3623623623624,1
-12.3123123123123,1
-12.2622622622623,1
-12.2122122122122,1
-12.1621621621622,1
-12.1121121121121,1
-12.0620620620621,1
-12.012012012012,1
-11.961961961962,1
-11.9119119119119,1
-11.8618618618619,1
-11.8118118118118,1
-11.7617617617618,1
-11.7117117117117,1
-11.6616616616617,1
-11.6116116116116,1
-11.5615615615616,1
-11.5115115115115,1
-11.4614614614615,1
-11.4114114114114,1
-11.3613613613614,1
-11.3113113113113,1
-11.2612612612613,1
-11.2112112112112,1
-11.1611611611612,1
-11.1111111111111,1
-11.0610610610611,1
-11.011011011011,1
-10.960960960961,1
-10.9109109109109,1
-10.8608608608609,1
-10.8108108108108,1
-10.7607607607608,1
-10.7107107107107,1
-10.6606606606607,1
-10.6106106106106,1
-10.5605605605606,1
-10.5105105105105,1
-10.4604604604605,1
-10.4104104104104,1
-10.3603603603604,1
-10.3103103103103,1
-10.2602602602603,1
-10.2102102102102,1
-10.1601601601602,1
-10.1101101101101,1
-10.0600600600601,1
-10.01001001001,1
-9.95995995995996,1
-9.90990990990991,1
-9.85985985985986,1
-9.80980980980981,1
-9.75975975975976,1
-9.70970970970971,1
-9.65965965965966,1
-9.60960960960961,1
-9.55955955955956,1
-9.50950950950951,1
-9.45945945945946,1
-9.40940940940941,1
-9.35935935935936,1
-9.30930930930931,1
-9.25925925925926,1
-9.20920920920921,1
-9.15915915915916,1
-9.10910910910911,1
-9.05905905905906,1
-9.00900900900901,1
-8.95895895895896,1
-8.90890890890891,1
-8.85885885885886,1
-8.80880880880881,1
-8.75875875875876,1
-8.70870870870871,1
-8.65865865865866,1
-8.60860860860861,1
-8.55855855855856,1
-8.50850850850851,1
-8.45845845845846,1
-8.40840840840841,1
-8.35835835835836,1
-8.30830830830831,1
-8.25825825825826,1
-8.20820820820821,1
-8.15815815815816,1
-8.10810810810811,1
-8.05805805805806,0.999999999999999
-8.00800800800801,1
-7.95795795795796,1
-7.90790790790791,1
-7.85785785785786,1
-7.80780780780781,1
-7.75775775775776,1
-7.7077077077077,1
-7.65765765765766,1
-7.6076076076076,1
-7.55755755755756,1
-7.5075075075075,1
-7.45745745745746,1
-7.4074074074074,1
-7.35735735735736,1
-7.3073073073073,1
-7.25725725725726,1
-7.2072072072072,1
-7.15715715715716,1
-7.1071071071071,1
-7.05705705705706,1
-7.007007007007,1
-6.95695695695696,0.999999999999999
-6.9069069069069,1
-6.85685685685686,1
-6.8068068068068,0.999999999999999
-6.75675675675676,0.999999999999999
-6.7067067067067,1
-6.65665665665666,1
-6.6066066066066,0.999999999999999
-6.55655655655656,1
-6.5065065065065,1
-6.45645645645646,0.999999999999999
-6.4064064064064,0.999999999999999
-6.35635635635636,0.999999999999999
-6.3063063063063,0.999999999999999
-6.25625625625626,1
-6.2062062062062,1
-6.15615615615616,1
-6.1061061061061,1
-6.05605605605606,0.999999999999999
-6.006006006006,1
-5.95595595595596,1
-5.9059059059059,0.999999999999998
-5.85585585585586,1
-5.8058058058058,1
-5.75575575575576,1
-5.7057057057057,0.999999999999995
-5.65565565565566,0.999999999999996
-5.6056056056056,0.999999999999998
-5.55555555555556,1
-5.5055055055055,1
-5.45545545545546,1
-5.4054054054054,1
-5.35535535535536,0.999999999999989
-5.3053053053053,0.999999999999988
-5.25525525525526,1.00000000000001
-5.2052052052052,0.999999999999979
-5.15515515515516,1.00000000000001
-5.1051051051051,0.999999999999993
-5.05505505505506,0.999999999999962
-5.005005005005,0.999999999999995
-4.95495495495496,0.999999999999981
-4.9049049049049,0.999999999999995
-4.85485485485486,0.99999999999998
-4.8048048048048,0.999999999996354
-4.75475475475476,0.999999999990269
-4.7047047047047,0.999999999999417
-4.65465465465466,1.00000000000018
-4.6046046046046,1.00000000000009
-4.55455455455456,1.00000000000002
-4.5045045045045,0.999999999999947
-4.45445445445446,0.999999999999962
-4.4044044044044,1.00000000000001
-4.35435435435436,1.00000000000002
-4.3043043043043,0.999999999999999
-4.25425425425426,1
-4.2042042042042,1
-4.15415415415416,1
-4.1041041041041,1
-4.05405405405406,0.999999999999999
-4.004004004004,1.00000000000001
-3.95395395395396,1
-3.9039039039039,1
-3.85385385385386,1
-3.8038038038038,1
-3.75375375375376,1
-3.7037037037037,0.999999999999998
-3.65365365365366,1
-3.6036036036036,1
-3.55355355355356,1
-3.5035035035035,0.999999999999998
-3.45345345345346,1
-3.4034034034034,1
-3.35335335335336,1
-3.3033033033033,1
-3.25325325325326,1
-3.2032032032032,0.999999999999999
-3.15315315315316,0.999999999999999
-3.1031031031031,0.999999999999999
-3.05305305305306,1
-3.003003003003,1
-2.95295295295296,1
-2.9029029029029,1
-2.85285285285286,1
-2.8028028028028,1
-2.75275275275276,1
-2.7027027027027,1
-2.65265265265266,1
-2.6026026026026,0.999999999999999
-2.55255255255256,1
-2.5025025025025,0.999999999999999
-2.45245245245246,1
-2.4024024024024,1
-2.35235235235236,1
-2.3023023023023,1
-2.25225225225226,1
-2.2022022022022,1
-2.15215215215215,1
-2.1021021021021,1
-2.05205205205205,1
-2.002002002002,1
-1.95195195195195,1
-1.9019019019019,1
-1.85185185185185,1
-1.8018018018018,1
-1.75175175175175,1
-1.7017017017017,0.999999999999999
-1.65165165165165,1
-1.6016016016016,0.999999999999999
-1.55155155155155,0.999999999999999
-1.5015015015015,1
-1.45145145145145,1
-1.4014014014014,1
-1.35135135135135,1
-1.3013013013013,1
-1.25125125125125,1
-1.2012012012012,0.999999999999999
-1.15115115115115,1
-1.1011011011011,0.999999999999999
-1.05105105105105,1
-1.001001001001,1
-0.950950950950954,1
-0.900900900900901,1
-0.850850850850854,0.999999999999999
-0.800800800800801,1
-0.750750750750754,1
-0.7007007007007,0.999999999999999
-0.650650650650654,1
-0.6006006006006,0.999999999999998
-0.550550550550554,0.999999999999999
-0.5005005005005,1
-0.450450450450454,1
-0.4004004004004,1
-0.350350350350354,1
-0.3003003003003,1.00000000000001
-0.250250250250254,1
-0.2002002002002,0.999999999999996
-0.150150150150154,1.00000000000001
-0.1001001001001,1
-0.0500500500500536,0.999999999999988
0,NaN


==> data/text/c_0.05_s_5.csv <==
z,c,d
-48.4624119505398,0,0
-48.4139010276664,0.00100035393626876,0.00100100100100098
-48.365390104793,0.00199937258911339,0.00200200200200196
-48.3168791819196,0.00299699162526653,0.00300300300300305
-48.2683682590462,0.00399314306101731,0.00400400400400402
-48.2198573361728,0.00498775502243744,0.005005005005005
-48.1713464132994,0.0059807514876776,0.00600600600600598
-48.122835490426,0.00697205200984661,0.00700700700700696
-48.0743245675525,0.00796157141882405,0.00800800800800805
-48.0258136446791,0.00894921950022011,0.00900900900900903
-47.9773027218057,0.00993490064952406,0.01001001001001
-47.9287917989323,0.0109185134992882,0.011011011011011
-47.8802808760589,0.0118999505170096,0.0120120120120121
-47.8317699531855,0.0128790975711231,0.0130130130130131
-47.7832590303121,0.0138558334622941,0.014014014014014
-47.7347481074386,0.0148300294169052,0.015015015015015
-47.6862371845652,0.0158015485393379,0.016016016016016
-47.6377262616918,0.016770245219318,0.0170170170170171
-47.5892153388184,0.0177359644902088,0.0180180180180181
-47.540704415945,0.0186985413337447,0.019019019019019
-47.4921934930716,0.0196577999262233,0.02002002002002
-47.4436825701982,0.0206135528206891,0.021021021021021
-47.3951716473248,0.0215656000590713,0.0220220220220221
-47.3466607244513,0.0225137282076234,0.0230230230230231
-47.2981498015779,0.0234577093083355,0.024024024024024
-47.2496388787045,0.0243972997382121,0.025025025025025
-47.2011279558311,0.0253322389674891,0.0260260260260261
-47.1526170329577,0.0262622482069021,0.0270270270270271
-47.1041061100843,0.0271870289331083,0.0280280280280281
-47.0555951872109,0.0281062612801917,0.029029029029029
-47.0070842643375,0.0290196022839158,0.03003003003003
-46.958573341464,0.02992668396398,0.0310310310310311
-46.9100624185906,0.0308271112279506,0.0320320320320321
-46.8615514957172,0.0317204595788284,0.0330330330330331
-46.8130405728438,0.0326062726062696,0.034034034034034
-46.7645296499704,0.0334840592393789,0.035035035035035
-46.716018727097,0.0343532907366428,0.0360360360360361
-46.6675078042236,0.0352133973859949,0.0370370370370371
-46.6189968813501,0.0360637648851858,0.0380380380380381
-46.5704859584767,0.0369037303695134,0.039039039039039
-46.5219750356033,0.0377325780505991,0.0400400400400399
-46.4734641127299,0.0385495344262078,0.0410410410410411
-46.4249531898565,0.039353763017125,0.0420420420420421
-46.3764422669831,0.0401443585828479,0.0430430430430431
-46.3279313441097,0.0409203407632735,0.0440440440440439
-46.2794204212362,0.0416806470888004,0.0450450450450451
-46.2309094983628,0.0424241252962706,0.0460460460460461
-46.1823985754894,0.043149524883135,0.0470470470470471
-46.133887652616,0.0438554878272218,0.048048048048048
-46.0853767297426,0.0445405383947453,0.0490490490490489
-46.0368658068692,0.0452030719550092,0.0500500500500501
-45.9883548839958,0.0458413427169961,0.0510510510510511
-45.9398439611224,0.0464534503012783,0.052052052052052
-45.8913330382489,0.047037325061124,0.053053053053053
-45.8428221153755,0.0475907120703198,0.0540540540540542
-45.7943111925021,0.0481111537033637,0.0550550550550551
-45.7458002696287,0.0485959707480316,0.056056056056056
-45.6972893467553,0.0490422420131461,0.057057057057057
-45.6487784238819,0.0494467824286059,0.058058058058058
-45.6002675010085,0.0498061196842062,0.0590590590590592
-45.551756578135,0.0501164695233976,0.06006006006006
-45.5032456552616,0.0503737099041893,0.061061061061061
-45.4547347323882,0.0505733543699162,0.062062062062062
-45.4062238095148,0.050710525147575,0.063063063063063
-45.3577128866414,0.0507799267234597,0.0640640640640641
-45.309201963768,0.0507758209502009,0.065065065065065
-45.2606910408946,0.0506920051346365,0.066066066066066
-45.2121801180212,0.0505217950640218,0.067067067067067
-45.1636691951477,0.0502580155739621,0.068068068068068
-45.1151582722743,0.0498930020723762,0.0690690690690691
-45.0666473494009,0.0494186174374385,0.07007007007007
-45.0181364265275,0.0488262899282993,0.071071071071071
-44.9696255036541,0.0481070792005316,0.072072072072072
-44.9211145807807,0.0472517791996013,0.0730730730730731
-44.8726036579073,0.0462510685766764,0.0740740740740741
-44.8240927350339,0.0450957212369702,0.075075075075075
-44.7755818121604,0.0437768915100912,0.076076076076076
-44.727070889287,0.0422864899172021,0.077077077077077
-44.6785599664136,0.0406176661213842,0.0780780780780781
-44.6300490435402,0.0387654146852801,0.0790790790790791
-44.5815381206668,0.0367273157675338,0.0800800800800801
-44.5330271977934,0.034504415655934,0.081081081081081
-44.48451627492,0.0321022396740707,0.0820820820820821
-44.4360053520465,0.0295319111599509,0.0830830830830831
-44.3874944291731,0.0268113239944426,0.0840840840840841
-44.3389835062997,0.0239662827466592,0.0850850850850851
-44.2904725834263,0.0210314860705111,0.086086086086086
-44.2419616605529,0.0180511906334224,0.0870870870870871
-44.1934507376795,0.0150793632967442,0.0880880880880881
-44.1449398148061,0.0121791206230073,0.0890890890890891
-44.0964288919327,0.00942128080766885,0.0900900900900901
-44.0479179690592,0.0068819253140078,0.091091091091091
-43.9994070461858,0.0046389893606903,0.0920920920920921
-43.9508961233124,0.00276806161985859,0.0930930930930931
-43.902385200439,0.00133774661776025,0.0940940940940941
-43.8538742775656,0.000405086825735375,0.0950950950950951
-43.8053633546922,1.16101867437705e-05,0.096096096096096
-43.7568524318188,0.000180530317665771,0.0970970970970971
-43.7083415089453,0.000915476083268004,0.0980980980980981
-43.6598305860719,0.00220089386379486,0.0990990990990991
-43.6113196631985,0.00400400538674943,0.1001001001001
-43.5628087403251,0.00627797981576335,0.101101101101101
-43.5142978174517,0.00896583996456657,0.102102102102102
-43.4657868945783,0.0120045890750199,0.103103103103103
-43.4172759717049,0.0153291055828815,0.104104104104104
-43.3687650488315,0.018875476165803,0.105105105105105
-43.320254125958,0.0225835826818159,0.106106106106106
-43.2717432030846,0.0263988928310617,0.107107107107107
-43.2232322802112,0.0302735068300829,0.108108108108108
-43.1747213573378,0.0341665759770736,0.109109109109109
-43.1262104344644,0.0380442368365047,0.11011011011011
-43.077699511591,0.0418792055210388,0.111111111111111
-43.0291885887176,0.0456501602418459,0.112112112112112
-42.9806776658441,0.0493410157581627,0.113113113113113
-42.9321667429707,0.0529401670317336,0.114114114114114
-42.8836558200973,0.0564397552519117,0.115115115115115
-42.8351448972239,0.059834989382715,0.116116116116116
-42.7866339743505,0.0631235410262764,0.117117117117117
-42.7381230514771,0.0663050193963237,0.118118118118118
-42.6896121286037,0.0693805258504943,0.119119119119119
-42.6411012057303,0.0723522829276171,0.12012012012012
-42.5925902828568,0.0752233304091387,0.121121121121121
-42.5440793599834,0.0779972799273895,0.122122122122122
-42.49556843711,0.080678119573714,0.123123123123123
-42.4470575142366,0.0832700604453993,0.124124124124124
-42.3985465913632,0.085777417852001,0.125125125125125
-42.3500356684898,0.088204520805798,0.126126126126126
-42.3015247456164,0.0905556443385928,0.127127127127127
-42.253013822743,0.0928349600539781,0.128128128128128
-42.2045028998695,0.0950465011071633,0.129129129129129
-42.1559919769961,0.0971941384900491,0.13013013013013
-42.1074810541227,0.0992815660861385,0.131131131131131
-42.0589701312493,0.101312292453733,0.132132132132132
-42.0104592083759,0.103289637705976,0.133133133133133
-41.9619482855025,0.105216734193146,0.134134134134134
-41.9134373626291,0.107096529966931,0.135135135135135
-41.8649264397556,0.108931794228092,0.136136136136136
-41.8164155168822,0.11072512413699,0.137137137137137
-41.7679045940088,0.112478952508616,0.138138138138138
-41.7193936711354,0.114195556026692,0.139139139139139
-41.670882748262,0.115877063700733,0.14014014014014
-41.6223718253886,0.117525465360107,0.141141141141141
-41.5738609025152,0.119142620034178,0.142142142142142
-41.5253499796417,0.120730264110329,0.143143143143143
-41.4768390567683,0.122290019194822,0.144144144144144
-41.4283281338949,0.123823399626885,0.145145145145145
-41.3798172110215,0.12533181961582,0.146146146146146
-41.3313062881481,0.126816599985612,0.147147147147147
-41.2827953652747,0.128278974522416,0.148148148148148
-41.2342844424013,0.129720095928368,0.149149149149149
-41.1857735195279,0.131141041390938,0.15015015015015
-41.1372625966544,0.132542817781072,0.151151151151151
-41.088751673781,0.133926366496077,0.152152152152152
-41.0402407509076,0.135292567964907,0.153153153153153
-40.9917298280342,0.136642245834369,0.154154154154154
-40.9432189051608,0.137976170855173,0.155155155155155
-40.8947079822874,0.139295064486592,0.156156156156156
-40.846197059414,0.140599602238162,0.157157157157157
-40.7976861365405,0.141890416766204,0.158158158158158
-40.7491752136671,0.14316810074223,0.159159159159159
-40.7006642907937,0.144433209509404,0.16016016016016
-40.6521533679203,0.145686263542392,0.161161161161161
-40.6036424450469,0.146927750724959,0.162162162162162
-40.5551315221735,0.148158128458781,0.163163163163163
-40.5066205993001,0.149377825616055,0.164164164164164
-40.4581096764267,0.150587244347572,0.165165165165165
-40.4095987535532,0.151786761757125,0.166166166166166
-40.3610878306798,0.152976731452307,0.167167167167167
-40.3125769078064,0.154157484981004,0.168168168168168
-40.264065984933,0.155329333162183,0.169169169169169
-40.2155550620596,0.156492567318919,0.17017017017017
-40.1670441391862,0.157647460420978,0.171171171171171
-40.1185332163128,0.158794268143703,0.172172172172172
-40.0700222934394,0.159933229849423,0.173173173173173
-40.0215113705659,0.161064569497092,0.174174174174174
-39.9730004476925,0.162188496485448,0.175175175175175
-39.9244895248191,0.163305206434502,0.176176176176176
-39.8759786019457,0.164414881909838,0.177177177177177
-39.8274676790723,0.165517693093803,0.178178178178178
-39.7789567561989,0.166613798407356,0.179179179179179
-39.7304458333255,0.167703345086035,0.18018018018018
-39.681934910452,0.168786469713216,0.181181181181181
-39.6334239875786,0.169863298713595,0.182182182182182
-39.5849130647052,0.170933948809562,0.183183183183183
-39.5364021418318,0.171998527442937,0.184184184184184
-39.4878912189584,0.173057133164334,0.185185185185185
-39.439380296085,0.174109855992216,0.186186186186186
-39.3908693732116,0.175156777743551,0.187187187187187
-39.3423584503382,0.176197972337823,0.188188188188188
-39.2938475274647,0.177233506075976,0.189189189189189
-39.2453366045913,0.178263437895777,0.19019019019019
-39.1968256817179,0.179287819604926,0.191191191191191
-39.1483147588445,0.180306696093127,0.192192192192192
-39.0998038359711,0.181320105524266,0.193193193193193
-39.0512929130977,0.182328079509676,0.194194194194194
-39.0027819902243,0.183330643263433,0.195195195195195
-38.9542710673508,0.18432781574053,0.196196196196196
-38.9057601444774,0.185319609758654,0.197197197197197
-38.857249221604,0.186306032104283,0.198198198198198
-38.8087382987306,0.187287083623688,0.199199199199199
-38.7602273758572,0.1882627592994,0.2002002002002
-38.7117164529838,0.189233048312617,0.201201201201201
-38.6632055301104,0.190197934091974,0.202202202202202
-38.614694607237,0.19115739434905,0.203203203203203
-38.5661836843635,0.192111401100918,0.204204204204204
-38.5176727614901,0.193059920680004,0.205205205205205
-38.4691618386167,0.19400291373147,0.206206206206206
-38.4206509157433,0.194940335198284,0.207207207207207
-38.3721399928699,0.195872134294111,0.208208208208208
-38.3236290699965,0.196798254464087,0.209209209209209
-38.2751181471231,0.197718633333519,0.21021021021021
-38.2266072242496,0.198633202644508,0.211211211211211
-38.1780963013762,0.199541888180435,0.212212212212212
-38.1295853785028,0.200444609678237,0.213213213213213
-38.0810744556294,0.201341280728319,0.214214214214214
-38.032563532756,0.20223180866196,0.215215215215215
-37.9840526098826,0.203116094425978,0.216216216216216
-37.9355416870092,0.203994032444404,0.217217217217217
-37.8870307641358,0.204865510466892,0.218218218218218
-37.8385198412623,0.205730409403489,0.219219219219219
-37.7900089183889,0.20658860314543,0.22022022022022
-37.7414979955155,0.207439958371489,0.221221221221221
-37.6929870726421,0.208284334339449,0.222222222222222
-37.6444761497687,0.209121582662158,0.223223223223223
-37.5959652268953,0.209951547067609,0.224224224224224
-37.5474543040219,0.210774063142419,0.225225225225225
-37.4989433811485,0.211588958058057,0.226226226226226
-37.450432458275,0.212396050279071,0.227227227227227
-37.4019215354016,0.213195149252563,0.228228228228228
-37.3534106125282,0.213986055078035,0.229229229229229
-37.3048996896548,0.214768558156742,0.23023023023023
-37.2563887667814,0.215542438819545,0.231231231231231
-37.207877843908,0.216307466932255,0.232232232232232
-37.1593669210346,0.217063401477333,0.233233233233233
-37.1108559981611,0.217809990110778,0.234234234234234
-37.0623450752877,0.218546968692914,0.235235235235235
-37.0138341524143,0.219274060791738,0.236236236236236
-36.9653232295409,0.219990977157374,0.237237237237237
-36.9168123066675,0.220697415166102,0.238238238238238
-36.8683013837941,0.221393058232313,0.239239239239239
-36.8197904609207,0.222077575186655,0.24024024024024
-36.7712795380473,0.222750619618507,0.241241241241241
-36.7227686151738,0.223411829180811,0.242242242242242
-36.6742576923004,0.224060824855163,0.243243243243243
-36.625746769427,0.224697210174931,0.244244244244244
-36.5772358465536,0.22532057040404,0.245245245245245
-36.5287249236802,0.225930471668904,0.246246246246246
-36.4802140008068,0.226526460040858,0.247247247247247
-36.4317030779334,0.227108060566236,0.248248248248248
-36.3831921550599,0.227674776241137,0.249249249249249
-36.3346812321865,0.228226086927686,0.25025025025025
-36.2861703093131,0.228761448208448,0.251251251251251
-36.2376593864397,0.229280290175446,0.252252252252252
-36.1891484635663,0.229782016150049,0.253253253253253
-36.1406375406929,0.230266001329758,0.254254254254254
-36.0921266178195,0.230731591357746,0.255255255255255
-36.0436156949461,0.231178100810751,0.256256256256256
-35.9951047720726,0.231604811600703,0.257257257257257
-35.9465938491992,0.232010971285264,0.258258258258258
-35.8980829263258,0.232395791282168,0.259259259259259
-35.8495720034524,0.232758444982075,0.26026026026026
-35.801061080579,0.233098065754375,0.261261261261261
-35.7525501577056,0.23341374484017,0.262262262262262
-35.7040392348322,0.233704529126434,0.263263263263263
-35.6555283119587,0.233969418795139,0.264264264264264
-35.6070173890853,0.234207364840963,0.265265265265265
-35.5585064662119,0.234417266450985,0.266266266266266
-35.5099955433385,0.234597968239699,0.267267267267267
-35.4614846204651,0.234748257332534,0.268268268268268
-35.4129736975917,0.234866860291057,0.269269269269269
-35.3644627747183,0.234952439873047,0.27027027027027
-35.3159518518449,0.235003591620763,0.271271271271271
-35.2674409289714,0.235018840270905,0.272272272272272
-35.218930006098,0.234996635980147,0.273273273273273
-35.1704190832246,0.234935350360574,0.274274274274274
-35.1219081603512,0.234833272320047,0.275275275275275
-35.0733972374778,0.234688603703415,0.276276276276276
-35.0248863146044,0.234499454731632,0.277277277277277
-34.976375391731,0.23426383923733,0.278278278278278
-34.9278644688575,0.233979669697225,0.279279279279279
-34.8793535459841,0.233644752064043,0.28028028028028
-34.8308426231107,0.233256780403461,0.281281281281281
-34.7823317002373,0.232813331344985,0.282282282282282
-34.7338207773639,0.23231185835989,0.283283283283283
-34.6853098544905,0.231749685884337,0.284284284284284
-34.6367989316171,0.23112400331185,0.285285285285285
-34.5882880087437,0.230431858886516,0.286286286286286
-34.5397770858702,0.229670153536899,0.287287287287287
-34.4912661629968,0.228835634700789,0.288288288288288
-34.4427552401234,0.227924890202977,0.289289289289289
-34.39424431725,0.226934342262401,0.29029029029029
-34.3457333943766,0.225860241721659,0.291291291291291
-34.2972224715032,0.224698662611375,0.292292292292292
-34.2487115486298,0.223445497184611,0.293293293293293
-34.2002006257563,0.222096451583001,0.294294294294294
-34.1516897028829,0.2206470423269,0.295295295295295
-34.1031787800095,0.219092593857265,0.296296296296296
-34.0546678571361,0.217428237397704,0.297297297297297
-34.0061569342627,0.215648911451803,0.298298298298298
-33.9576460113893,0.213749364304082,0.299299299299299
-33.9091350885159,0.211724158953282,0.3003003003003
-33.8606241656425,0.209567680974837,0.301301301301301
-33.812113242769,0.207274149885667,0.302302302302302
-33.7636023198956,0.20483763466928,0.303303303303303
-33.7150913970222,0.202252074212601,0.304304304304304
-33.6665804741488,0.199511303507754,0.305305305305305
-33.6180695512754,0.196609086581468,0.306306306306306
-33.569558628402,0.193539157230386,0.307307307307307
-33.5210477055286,0.190295268760277,0.308308308308308
-33.4725367826551,0.186871254047284,0.309309309309309
-33.4240258597817,0.183261097355361,0.31031031031031
-33.3755149369083,0.179459019449019,0.311311311311311
-33.3270040140349,0.175459577625683,0.312312312312312
-33.2784930911615,0.171257782345712,0.313313313313313
-33.2299821682881,0.166849232145664,0.314314314314314
-33.1814712454147,0.162230268463496,0.315315315315315
-33.1329603225413,0.157398151860739,0.316316316316316
-33.0844493996678,0.152351260869907,0.317317317317317
-33.0359384767944,0.147089314295405,0.318318318318318
-32.987427553921,0.141613617218957,0.319319319319319
-32.9389166310476,0.13592733017083,0.32032032032032
-32.8904057081742,0.130035759889638,0.321321321321321
-32.8418947853008,0.123946668774427,0.322322322322322
-32.7933838624274,0.117670598508449,0.323323323323323
-32.744872939554,0.111221201394873,0.324324324324324
-32.6963620166805,0.104615570702819,0.325325325325325
-32.6478510938071,0.0978745588215841,0.326326326326326
-32.5993401709337,0.0910230693473427,0.327327327327327
-32.5508292480603,0.0840903065172632,0.328328328328328
-32.5023183251869,0.0771099628580706,0.329329329329329
-32.4538074023135,0.0701203237899497,0.33033033033033
-32.4052964794401,0.0631642665435115,0.331331331331331
-32.3567855565666,0.0562891304741908,0.332332332332332
-32.3082746336932,0.0495464370821621,0.333333333333333
-32.2597637108198,0.0429914411308604,0.334334334334334
-32.2112527879464,0.0366824994887867,0.335335335335335
-32.162741865073,0.030680251836487,0.336336336336336
-32.1142309421996,0.0250466171047443,0.337337337337337
-32.0657200193262,0.0198436210850116,0.338338338338338
-32.0172090964527,0.0151320834077626,0.339339339339339
-31.9686981735793,0.0109702050382461,0.34034034034034
-31.9201872507059,0.00741210936062334,0.341341341341341
-31.8716763278325,0.00450639944674728,0.342342342342342
-31.8231654049591,0.00229479990848531,0.343343343343343
-31.7746544820857,0.000810952725526053,0.344344344344344
-31.7261435592123,7.94319746814677e-05,0.345345345345345
-31.6776326363389,0.000115032405476547,0.346346346346346
-31.6291217134654,0.000922371920564456,0.347347347347347
-31.580610790592,0.00249582947162697,0.348348348348348
-31.5320998677186,0.00481981940488294,0.349349349349349
-31.4835889448452,0.00786938287443899,0.35035035035035
-31.4350780219718,0.011611058552081,0.351351351351351
-31.3865670990984,0.016003980167103,0.352352352352352
-31.338056176225,0.0210011385653818,0.353353353353353
-31.2895452533516,0.0265507415065107,0.354354354354354
-31.2410343304781,0.0325976052017481,0.355355355355355
-31.1925234076047,0.0390845169599974,0.356356356356356
-31.1440124847313,0.0459535171866625,0.357357357357357
-31.0955015618579,0.053147060102817,0.358358358358358
-31.0469906389845,0.0606090246388883,0.359359359359359
-30.9984797161111,0.0682855588677772,0.36036036036036
-30.9499687932377,0.0761257521790304,0.361361361361361
-30.9014578703642,0.0840821385498541,0.362362362362362
-30.8529469474908,0.0921110414191961,0.363363363363363
-30.8044360246174,0.100172775747506,0.364364364364364
-30.755925101744,0.108231725970237,0.365365365365365
-30.7074141788706,0.116256319980234,0.366366366366366
-30.6589032559972,0.12421891932538,0.367367367367367
-30.6103923331238,0.13209564482522,0.368368368368368
-30.5618814102504,0.13986615511953,0.369369369369369
-30.5133704873769,0.147513393548331,0.37037037037037
-30.4648595645035,0.155023316460376,0.371371371371371
-30.4163486416301,0.162384613734563,0.372372372372372
-30.3678377187567,0.169588430102767,0.373373373373373
-30.3193267958833,0.176628093865456,0.374374374374374
-30.2708158730099,0.18349885783813,0.375375375375375
-30.2223049501365,0.190197655874365,0.376376376376376
-30.173794027263,0.196722877076862,0.377377377377377
-30.1252831043896,0.203074158815039,0.378378378378378
-30.0767721815162,0.209252198891863,0.379379379379379
-30.0282612586428,0.215258586615503,0.38038038038038
-29.9797503357694,0.221095652104056,0.381381381381381
-29.931239412896,0.226766332855721,0.382382382382382
-29.8827284900226,0.232274056427094,0.383383383383383
-29.8342175671492,0.237622637955697,0.384384384384384
-29.7857066442757,0.242816191220166,0.385385385385385
-29.7371957214023,0.247859051936345,0.386386386386386
-29.6886847985289,0.25275571202642,0.387387387387387
-29.6401738756555,0.257510763660585,0.388388388388388
-29.5916629527821,0.262128851948028,0.389389389389389
-29.5431520299087,0.266614635239844,0.39039039039039
-29.4946411070353,0.270972752095832,0.391391391391391
-29.4461301841618,0.275207794056653,0.392392392392392
-29.3976192612884,0.279324283449665,0.393393393393393
-29.349108338415,0.283326655539548,0.394394394394394
-29.3005974155416,0.28721924441222,0.395395395395395
-29.2520864926682,0.291006272052071,0.396396396396396
-29.2035755697948,0.294691840137922,0.397397397397397
-29.1550646469214,0.298279924142324,0.398398398398398
-29.106553724048,0.301774369372061,0.399399399399399
-29.0580428011745,0.305178888635273,0.4004004004004
-29.0095318783011,0.308497061262915,0.401401401401401
-28.9610209554277,0.311732333249592,0.402402402402402
-28.9125100325543,0.314888018311742,0.403403403403403
-28.8639991096809,0.317967299690003,0.404404404404404
-28.8154881868075,0.320973232547792,0.405405405405405
-28.7669772639341,0.323908746840142,0.406406406406406
-28.7184663410607,0.326776650545927,0.407407407407407
-28.6699554181872,0.329579633173141,0.408408408408408
-28.6214444953138,0.332320269461224,0.40940940940941
-28.5729335724404,0.335001023216737,0.41041041041041
-28.524422649567,0.337624251229321,0.411411411411411
-28.4759117266936,0.34019220722394,0.412412412412412
-28.4274008038202,0.342707045813241,0.413413413413413
-28.3788898809468,0.345170826420477,0.414414414414414
-28.3303789580733,0.347585517149139,0.415415415415415
-28.2818680351999,0.349952998580227,0.416416416416416
-28.2333571123265,0.352275067482193,0.417417417417417
-28.1848461894531,0.354553440422015,0.418418418418418
-28.1363352665797,0.356789757268756,0.419419419419419
-28.0878243437063,0.358985584583414,0.42042042042042
-28.0393134208329,0.361142418890856,0.421421421421421
-27.9908024979595,0.363261689831358,0.422422422422422
-27.942291575086,0.365344763190617,0.423423423423423
-27.8937806522126,0.367392943808274,0.424424424424424
-27.8452697293392,0.36940747836591,0.425425425425425
-27.7967588064658,0.371389558056188,0.426426426426426
-27.7482478835924,0.37334032113546,0.427427427427427
-27.699736960719,0.375260855362584,0.428428428428428
-27.6512260378456,0.377152200327058,0.429429429429429
-27.6027151149721,0.379015349669861,0.43043043043043
-27.5542041920987,0.380851253200541,0.431431431431431
-27.5056932692253,0.382660818914262,0.432432432432432
-27.4571823463519,0.384444914912553,0.433433433433433
-27.4086714234785,0.386204371231546,0.434434434434434
-27.3601605006051,0.387939981581487,0.435435435435435
-27.3116495777317,0.389652505001263,0.436436436436436
-27.2631386548582,0.391342667431629,0.437437437437437
-27.2146277319848,0.393011163210737,0.438438438438438
-27.1661168091114,0.394658656495492,0.439439439439439
-27.117605886238,0.396285782612138,0.44044044044044
-27.0690949633646,0.397893149339388,0.441441441441441
-27.0205840404912,0.399481338127278,0.442442442442442
-26.9720731176178,0.401050905254818,0.443443443443443
-26.9235621947444,0.402602382929379,0.444444444444445
-26.8750512718709,0.404136280330658,0.445445445445446
-26.8265403489975,0.405653084601902,0.446446446446446
-26.7780294261241,0.407153261790995,0.447447447447447
-26.7295185032507,0.408637257743857,0.448448448448448
-26.6810075803773,0.410105498952524,0.449449449449449
-26.6324966575039,0.411558393360117,0.450450450450451
-26.5839857346305,0.412996331124863,0.451451451451451
-26.5354748117571,0.414419685345159,0.452452452452452
-26.4869638888836,0.415828812747623,0.453453453453453
-26.4384529660102,0.417224054339937,0.454454454454454
-26.3899420431368,0.418605736030219,0.455455455455455
-26.3414311202634,0.419974169214564,0.456456456456456
-26.29292019739,0.421329651334292,0.457457457457457
-26.2444092745166,0.422672466404384,0.458458458458459
-26.1958983516432,0.424002885514491,0.459459459459459
-26.1473874287697,0.425321167303831,0.46046046046046
-26.0988765058963,0.426627558411201,0.461461461461461
-26.0503655830229,0.427922293901302,0.462462462462462
-26.0018546601495,0.429205597668469,0.463463463463463
-25.9533437372761,0.430477682818846,0.464464464464464
-25.9048328144027,0.431738752032003,0.465465465465466
-25.8563218915293,0.432988997902928,0.466466466466467
-25.8078109686559,0.43422860326525,0.467467467467467
-25.7593000457824,0.435457741496541,0.468468468468468
-25.710789122909,0.436676576806458,0.469469469469469
-25.6622782000356,0.437885264508461,0.47047047047047
-25.6137672771622,0.43908395127579,0.471471471471472
-25.5652563542888,0.440272775382352,0.472472472472472
-25.5167454314154,0.441451866929113,0.473473473473473
-25.468234508542,0.442621348056568,0.474474474474474
-25.4197235856685,0.443781333143815,0.475475475475475
-25.3712126627951,0.44493192899473,0.476476476476477
-25.3227017399217,0.446073235011702,0.477477477477477
-25.2741908170483,0.447205343357368,0.478478478478478
-25.2256798941749,0.448328339104734,0.47947947947948
-25.1771689713015,0.44944230037606,0.480480480480481
-25.1286580484281,0.450547298470855,0.481481481481482
-25.0801471255547,0.451643397983294,0.482482482482482
-25.0316362026812,0.452730656909345,0.483483483483483
-24.9831252798078,0.453809126743879,0.484484484484484
-24.9346143569344,0.454878852567995,0.485485485485486
-24.886103434061,0.455939873126787,0.486486486486487
-24.8375925111876,0.456992220897741,0.487487487487487
-24.7890815883142,0.458035922149936,0.488488488488488
-24.7405706654408,0.459070996994209,0.489489489489489
-24.6920597425673,0.460097459424405,0.490490490490491
-24.6435488196939,0.461115317349823,0.491491491491492
-24.5950378968205,0.462124572618958,0.492492492492492
-24.5465269739471,0.463125221034598,0.493493493493494
-24.4980160510737,0.464117252360333,0.494494494494495
-24.4495051282003,0.465100650318501,0.495495495495496
-24.4009942053269,0.466075392579594,0.496496496496496
-24.3524832824535,0.467041450743103,0.497497497497497
-24.30397235958,0.467998790309786,0.498498498498498
-24.2554614367066,0.468947370645306,0.499499499499499
-24.2069505138332,0.469887144935176,0.500500500500501
-24.1584395909598,0.470818060130929,0.501501501501502
-24.1099286680864,0.4717400568874,0.502502502502503
-24.061417745213,0.472653069490999,0.503503503503503
-24.0129068223396,0.473557025778837,0.504504504504504
-23.9643958994662,0.474451847048518,0.505505505505506
-23.9158849765927,0.475337447958431,0.506506506506506
-23.8673740537193,0.476213736418316,0.507507507507508
-23.8188631308459,0.477080613469878,0.508508508508509
-23.7703522079725,0.477937973157188,0.509509509509509
-23.7218412850991,0.478785702386599,0.510510510510511
-23.6733303622257,0.479623680775855,0.511511511511512
-23.6248194393523,0.480451780492081,0.512512512512513
-23.5763085164788,0.481269866078275,0.513513513513513
-23.5277975936054,0.482077794267937,0.514514514514515
-23.479286670732,0.482875413787392,0.515515515515516
-23.4307757478586,0.483662565145387,0.516516516516517
-23.3822648249852,0.484439080409467,0.517517517517518
-23.3337539021118,0.485204782968613,0.518518518518519
-23.2852429792384,0.485959487281615,0.519519519519519
-23.236732056365,0.486702998610567,0.52052052052052
-23.1882211334915,0.487435112738889,0.521521521521522
-23.1397102106181,0.488155615673183,0.522522522522523
-23.0911992877447,0.488864283328243,0.523523523523524
-23.0426883648713,0.489560881194441,0.524524524524524
-22.9941774419979,0.490245163986706,0.525525525525526
-22.9456665191245,0.490916875274236,0.526526526526526
-22.8971555962511,0.491575747090042,0.527527527527528
-22.8486446733776,0.492221499519357,0.528528528528529
-22.8001337505042,0.492853840265906,0.52952952952953
-22.7516228276308,0.493472464194932,0.530530530530531
-22.7031119047574,0.494077052851845,0.531531531531531
-22.654600981884,0.494667273955274,0.532532532532533
-22.6060900590106,0.49524278086322,0.533533533533533
-22.5575791361372,0.495803212010945,0.534534534534534
-22.5090682132637,0.496348190319143,0.535535535535536
-22.4605572903903,0.496877322570842,0.536536536536537
-22.4120463675169,0.49739019875541,0.537537537537538
-22.3635354446435,0.49788639137793,0.538538538538539
-22.3150245217701,0.498365454732098,0.539539539539539
-22.2665135988967,0.498826924134696,0.540540540540541
-22.2180026760233,0.499270315119588,0.541541541541541
-22.1694917531499,0.499695122589028,0.542542542542543
-22.1209808302764,0.500100819919975,0.543543543543544
-22.072469907403,0.500486858022943,0.544544544544544
-22.0239589845296,0.500852664350805,0.545545545545546
-21.9754480616562,0.501197641854751,0.546546546546547
-21.9269371387828,0.501521167884518,0.547547547547548
-21.8784262159094,0.501822593029767,0.548548548548549
-21.829915293036,0.502101239899343,0.54954954954955
-21.7814043701626,0.50235640183494,0.550550550550551
-21.7328934472891,0.502587341555503,0.551551551551552
-21.6843825244157,0.502793289728476,0.552552552552553
-21.6358716015423,0.502973443463794,0.553553553553554
-21.5873606786689,0.503126964726257,0.554554554554554
-21.5388497557955,0.503252978661724,0.555555555555556
-21.4903388329221,0.503350571832232,0.556556556556557
-21.4418279100487,0.503418790354963,0.557557557557558
-21.3933169871752,0.503456637939634,0.558558558558559
-21.3448060643018,0.503463073818602,0.559559559559559
-21.2962951414284,0.503437010563725,0.560560560560561
-21.247784218555,0.503377311783615,0.561561561561562
-21.1992732956816,0.503282789694681,0.562562562562563
-21.1507623728082,0.50315220255897,0.563563563563564
-21.1022514499348,0.502984251981514,0.564564564564565
-21.0537405270614,0.502777580059501,0.565565565565566
-21.0052296041879,0.502530766375301,0.566566566566567
-20.9567186813145,0.502242324824969,0.567567567567568
-20.9082077584411,0.501910700273566,0.568568568568569
-20.8596968355677,0.501534265028258,0.56956956956957
-20.8111859126943,0.501111315119868,0.570570570570571
-20.7626749898209,0.500640066383261,0.571571571571572
-20.7141640669475,0.500118650326659,0.572572572572573
-20.665653144074,0.499545109779802,0.573573573573574
-20.6171422212006,0.498917394310665,0.574574574574575
-20.5686312983272,0.498233355400372,0.575575575575576
-20.5201203754538,0.497490741365946,0.576576576576576
-20.4716094525804,0.496687192020601,0.577577577577578
-20.423098529707,0.495820233061556,0.578578578578579
-20.3745876068336,0.494887270175706,0.57957957957958
-20.3260766839602,0.493885582854126,0.580580580580581
-20.2775657610867,0.492812317907155,0.581581581581582
-20.2290548382133,0.491664482672989,0.582582582582583
-20.1805439153399,0.490438937914116,0.583583583583584
-20.1320329924665,0.489132390397825,0.584584584584585
-20.0835220695931,0.48774138515937,0.585585585585586
-20.0350111467197,0.486262297449296,0.586586586586587
-19.9865002238463,0.484691324370032,0.587587587587588
-19.9379893009728,0.483024476211292,0.588588588588589
-19.8894783780994,0.481257567499166,0.58958958958959
-19.840967455226,0.47938620778025,0.590590590590591
-19.7924565323526,0.477405792169918,0.591591591591592
-19.7439456094792,0.475311491703166,0.592592592592593
-19.6954346866058,0.473098243537449,0.593593593593594
-19.6469237637324,0.470760741070095,0.594594594594595
-19.598412840859,0.468293424048396,0.595595595595596
-19.5499019179855,0.46569046876873,0.596596596596597
-19.5013909951121,0.462945778482603,0.597597597597598
-19.4528800722387,0.460052974152676,0.598598598598599
-19.4043691493653,0.457005385731321,0.5995995995996
-19.3558582264919,0.453796044168512,0.600600600600601
-19.3073473036185,0.450417674395822,0.601601601601602
-19.2588363807451,0.446862689579418,0.602602602602603
-19.2103254578717,0.443123186988381,0.603603603603604
-19.1618145349982,0.439190945886028,0.604604604604605
-19.1133036121248,0.435057427922403,0.605605605605606
-19.0647926892514,0.430713780586507,0.606606606606607
-19.016281766378,0.426150844368339,0.607607607607608
-18.9677708435046,0.421359164384313,0.608608608608609
-18.9192599206312,0.416329007336064,0.60960960960961
-18.8707489977578,0.411050384802822,0.610610610610611
-18.8222380748843,0.4055130840119,0.611611611611612
-18.7737271520109,0.399706707390618,0.612612612612613
-18.7252162291375,0.393620722375594,0.613613613613614
-18.6767053062641,0.387244523140732,0.614614614614615
-18.6281943833907,0.380567506100922,0.615615615615616
-18.5796834605173,0.373579161250889,0.616616616616617
-18.5311725376439,0.366269181602041,0.617617617617618
-18.4826616147705,0.358627593176658,0.618618618618619
-18.434150691897,0.35064490819736,0.61961961961962
-18.3856397690236,0.342312304255818,0.620620620620621
-18.3371288461502,0.333621832338994,0.621621621621622
-18.2886179232768,0.32456665660957,0.622622622622623
-18.2401070004034,0.31514132874928,0.623623623623624
-18.19159607753,0.305342099442649,0.624624624624625
-18.1430851546566,0.295167269160188,0.625625625625626
-18.0945742317831,0.284617579743518,0.626626626626627
-18.0460633089097,0.273696647342932,0.627627627627628
-17.9975523860363,0.262411435949099,0.628628628628629
-17.9490414631629,0.250772769032163,0.62962962962963
-17.9005305402895,0.238795874594321,0.630630630630631
-17.8520196174161,0.226500956208461,0.631631631631632
-17.8035086945427,0.21391377932872,0.632632632632633
-17.7549977716693,0.201066258326471,0.633633633633634
-17.7064868487958,0.187997025383918,0.634634634634635
-17.6579759259224,0.174751957691391,0.635635635635636
-17.609465003049,0.161384634552642,0.636636636636637
-17.5609540801756,0.147956691315628,0.637637637637638
-17.5124431573022,0.134538032936901,0.638638638638639
-17.4639322344288,0.121206866990306,0.63963963963964
-17.4154213115554,0.108049514676572,0.640640640640641
-17.3669103886819,0.0951599595695684,0.641641641641642
-17.3183994658085,0.0826390981339989,0.642642642642643
-17.2698885429351,0.0705936640597705,0.643643643643644
-17.2213776200617,0.0591348105631713,0.644644644644645
-17.1728666971883,0.0483763510499989,0.645645645645646
-17.1243557743149,0.0384326785077531,0.646646646646647
-17.0758448514415,0.0294164067276022,0.647647647647648
-17.0273339285681,0.0214358004038414,0.648648648648649
-16.9788230056946,0.0145920842443169,0.64964964964965
-16.9303120828212,0.00897674101195988,0.650650650650651
-16.8818011599478,0.00466892237364723,0.651651651651652
-16.8332902370744,0.00173310228302025,0.652652652652653
-16.784779314201,0.00021709873056701,0.653653653653654
-16.7362683913276,0.00015057539548309,0.654654654654655
-16.6877574684542,0.00154411056749873,0.655655655655656
-16.6392465455807,0.00438888845471218,0.656656656656657
-16.5907356227073,0.00865703051611977,0.657657657657658
-16.5422246998339,0.0143025453351618,0.658658658658659
-16.4937137769605,0.0212628385888358,0.65965965965966
-16.4452028540871,0.0294606933602466,0.660660660660661
-16.3966919312137,0.0388066080982025,0.661661661661662
-16.3481810083403,0.049201366538103,0.662662662662663
-16.2996700854669,0.0605387112130669,0.663663663663664
-16.2511591625934,0.0727079989867273,0.664664664664665
-16.20264823972,0.0855967315928792,0.665665665665666
-16.1541373168466,0.0990928741643236,0.666666666666667
-16.1056263939732,0.113086897669531,0.667667667667668
-16.0571154710998,0.127473504685998,0.668668668668669
-16.0086045482264,0.142153020046898,0.66966966966967
-15.960093625353,0.157032447157772,0.670670670670671
-15.9115827024795,0.172026206320377,0.671671671671672
-15.8630717796061,0.187056582878939,0.672672672672673
-15.8145608567327,0.202053920512044,0.673673673673674
-15.7660499338593,0.216956598934461,0.674674674674675
-15.7175390109859,0.231710836239318,0.675675675675676
-15.6690280881125,0.2462703547731,0.676676676676677
-15.6205171652391,0.260595946460521,0.677677677677678
-15.5720062423657,0.274654969486527,0.678678678678679
-15.5234953194922,0.288420803706229,0.67967967967968
-15.4749843966188,0.301872287488685,0.680680680680681
-15.4264734737454,0.314993154198648,0.681681681681682
-15.377962550872,0.327771482376267,0.682682682682683
-15.3294516279986,0.340199170002796,0.683683683683684
-15.2809407051252,0.352271440092164,0.684684684684685
-15.2324297822518,0.363986382228597,0.685685685685686
-15.1839188593784,0.375344532553221,0.686686686686687
-15.1354079365049,0.386348493041167,0.687687687687688
-15.0868970136315,0.397002589649275,0.688688688688689
-15.0383860907581,0.407312567993044,0.68968968968969
-14.9898751678847,0.417285324571605,0.690690690690691
-14.9413642450113,0.426928671147246,0.691691691691692
-14.8928533221379,0.436251129652858,0.692692692692693
-14.8443423992645,0.445261754905089,0.693693693693694
-14.795831476391,0.453969982407808,0.694694694694695
-14.7473205535176,0.462385498611045,0.695695695695696
-14.6988096306442,0.470518131121515,0.696696696696697
-14.6502987077708,0.478377756524204,0.697697697697698
-14.6017877848974,0.485974223655933,0.698698698698699
-14.553276862024,0.493317290361146,0.6996996996997
-14.5047659391506,0.500416571949355,0.700700700700701
-14.4562550162771,0.50728149975743,0.701701701701702
-14.4077440934037,0.513921288394573,0.702702702702703
-14.3592331705303,0.520344910411006,0.703703703703704
-14.3107222476569,0.526561077281822,0.704704704704705
-14.2622113247835,0.532578225734748,0.705705705705706
-14.2137004019101,0.538404508574524,0.706706706706707
-14.1651894790367,0.544047789267953,0.707707707707708
-14.1166785561633,0.549515639652696,0.708708708708709
-14.0681676332898,0.554815340220834,0.70970970970971
-14.0196567104164,0.559953882505584,0.710710710710711
-13.971145787543,0.564937973167573,0.711711711711712
-13.9226348646696,0.569774039436487,0.712712712712713
-13.8741239417962,0.574468235615684,0.713713713713714
-13.8256130189228,0.579026450402318,0.714714714714715
-13.7771020960494,0.583454314814441,0.715715715715716
-13.7285911731759,0.58775721055011,0.716716716716717
-13.6800802503025,0.591940278632461,0.717717717717718
-13.6315693274291,0.596008428219519,0.718718718718719
-13.5830584045557,0.59996634547874,0.71971971971972
-13.5345474816823,0.603818502444451,0.720720720720721
-13.4860365588089,0.607569165791781,0.721721721721722
-13.4375256359355,0.611222405473785,0.722722722722723
-13.3890147130621,0.614782103179598,0.723723723723724
-13.3405037901886,0.618251960580778,0.724724724724725
-13.2919928673152,0.621635507340934,0.725725725725726
-13.2434819444418,0.624936108870282,0.726726726726727
-13.1949710215684,0.628156973812308,0.727727727727728
-13.146460098695,0.6313011612543,0.728728728728729
-13.0979491758216,0.634371587657227,0.72972972972973
-13.0494382529482,0.637371033503611,0.730730730730731
-13.0009273300748,0.640302149664487,0.731731731731732
-12.9524164072013,0.643167463488612,0.732732732732733
-12.9039054843279,0.645969384618692,0.733733733733734
-12.8553945614545,0.64871021054063,0.734734734734735
-12.8068836385811,0.651392131872832,0.735735735735736
-12.7583727157077,0.654017237403252,0.736736736736737
-12.7098617928343,0.656587518882464,0.737737737737738
-12.6613508699609,0.659104875581337,0.738738738738739
-12.6128399470875,0.661571118622129,0.73973973973974
-12.564329024214,0.663987975091909,0.740740740740741
-12.5158181013406,0.666357091947212,0.741741741741742
-12.4673071784672,0.668680039718761,0.742742742742743
-12.4187962555938,0.670958316024952,0.743743743743744
-12.3702853327204,0.673193348902601,0.744744744744745
-12.321774409847,0.675386499963266,0.745745745745746
-12.2732634869736,0.677539067383147,0.746746746746747
-12.2247525641001,0.679652288734358,0.747747747747748
-12.1762416412267,0.681727343665016,0.748748748748749
-12.1277307183533,0.683765356435349,0.74974974974975
-12.0792197954799,0.685767398316679,0.750750750750751
-12.0307088726065,0.687734489859852,0.751751751751752
-11.9821979497331,0.689667603039373,0.752752752752753
-11.9336870268597,0.691567663279207,0.753753753753754
-11.8851761039862,0.693435551365901,0.754754754754755
-11.8366651811128,0.695272105254398,0.755755755755756
-11.7881542582394,0.697078121771619,0.756756756756757
-11.739643335366,0.69885435822262,0.757757757757758
-11.6911324124926,0.700601533903851,0.758758758758759
-11.6426214896192,0.702320331527796,0.75975975975976
-11.5941105667458,0.704011398563003,0.760760760760761
-11.5455996438724,0.705675348493293,0.761761761761762
-11.4970887209989,0.707312761999659,0.762762762762763
-11.4485777981255,0.708924188068203,0.763763763763764
-11.4000668752521,0.710510145027176,0.764764764764765
-11.3515559523787,0.712071121516006,0.765765765765766
-11.3030450295053,0.713607577389001,0.766766766766767
-11.2545341066319,0.715119944556204,0.767767767767768
-11.2060231837585,0.716608627763682,0.768768768768769
-11.157512260885,0.718074005315367,0.76976976976977
-11.1090013380116,0.719516429738371,0.770770770770771
-11.0604904151382,0.720936228393535,0.771771771771772
-11.0119794922648,0.72233370403279,0.772772772772773
-10.9634685693914,0.723709135304769,0.773773773773774
-10.914957646518,0.725062777209922,0.774774774774775
-10.8664467236446,0.726394861506236,0.775775775775776
-10.8179358007712,0.727705597066523,0.776776776776777
-10.7694248778977,0.72899517018807,0.777777777777778
-10.7209139550243,0.730263744855285,0.778778778778779
-10.6724030321509,0.731511462955864,0.77977977977978
-10.6238921092775,0.732738444450784,0.780780780780781
-10.5753811864041,0.733944787498359,0.781781781781782
-10.5268702635307,0.73513056853237,0.782782782782783
-10.4783593406573,0.736295842294169,0.783783783783784
-10.4298484177839,0.737440641818498,0.784784784784785
-10.3813374949104,0.738564978372572,0.785785785785786
-10.332826572037,0.739668841347859,0.786786786786787
-10.2843156491636,0.740752198103785,0.787787787787788
-10.2358047262902,0.741814993762427,0.788788788788789
-10.1872938034168,0.742857150953078,0.78978978978979
-10.1387828805434,0.743878569505399,0.790790790790791
-10.09027195767,0.744879126089623,0.791791791791792
-10.0417610347965,0.745858673802129,0.792792792792793
-9.99325011192313,0.746817041694444,0.793793793793794
-9.94473918904972,0.74775403424353,0.794794794794795
-9.89622826617631,0.748669430760932,0.795795795795796
-9.8477173433029,0.749562984738146,0.796796796796797
-9.79920642042948,0.750434423125262,0.797797797797798
-9.75069549755607,0.751283445539643,0.798798798798799
-9.70218457468265,0.752109723401104,0.7997997997998
-9.65367365180924,0.752912898989701,0.800800800800801
-9.60516272893582,0.753692584421871,0.801801801801802
-9.55665180606241,0.754448360540306,0.802802802802803
-9.508140883189,0.755179775712475,0.803803803803804
-9.45962996031558,0.755886344532308,0.804804804804805
-9.41111903744217,0.756567546419014,0.805805805805806
-9.36260811456876,0.757222824106523,0.806806806806807
-9.31409719169535,0.757851582016426,0.807807807807808
-9.26558626882193,0.758453184506701,0.808808808808809
-9.21707534594852,0.75902695398781,0.80980980980981
-9.16856442307511,0.759572168897038,0.810810810810811
-9.12005350020169,0.760088061521139,0.811811811811812
-9.07154257732828,0.760573815656489,0.812812812812813
-9.02303165445487,0.761028564095007,0.813813813813814
-8.97452073158146,0.761451385923071,0.814814814814815
-8.92600980870804,0.761841303619531,0.815815815815816
-8.87749888583463,0.762197279937718,0.816816816816817
-8.82898796296121,0.762518214554986,0.817817817817818
-8.7804770400878,0.762802940471884,0.818818818818819
-8.73196611721438,0.76305022014146,0.81981981981982
-8.68345519434097,0.763258741307443,0.820820820820821
-8.63494427146756,0.763427112528159,0.821821821821822
-8.58643334859415,0.763553858360941,0.822822822822823
-8.53792242572074,0.763637414179516,0.823823823823824
-8.48941150284733,0.763676120594337,0.824824824824825
-8.44090057997391,0.763668217443109,0.825825825825826
-8.39238965710049,0.76361183731574,0.826826826826827
-8.34387873422708,0.763504998574667,0.827827827827828
-8.29536781135367,0.763345597827892,0.828828828828829
-8.24685688848025,0.763131401808138,0.82982982982983
-8.19834596560684,0.76286003860717,0.830830830830831
-8.14983504273343,0.76252898820961,0.831831831831832
-8.10132411986001,0.762135572265387,0.832832832832833
-8.0528131969866,0.761676943034247,0.833833833833834
-8.00430227411319,0.761150071429544,0.834834834834835
-7.95579135123977,0.760551734081743,0.835835835835836
-7.90728042836636,0.759878499334606,0.836836836836837
-7.85876950549295,0.759126712078953,0.837837837837838
-7.81025858261954,0.758292477320031,0.838838838838839
-7.76174765974612,0.757371642364936,0.83983983983984
-7.71323673687271,0.756359777506119,0.840840840840841
-7.6647258139993,0.755252155065684,0.841841841841842
-7.61621489112589,0.754043726653073,0.842842842842843
-7.56770396825247,0.752729098475625,0.843843843843844
-7.51919304537905,0.751302504527525,0.844844844844845
-7.47068212250564,0.749757777467805,0.845845845845846
-7.42217119963222,0.748088316982426,0.846846846846847
-7.37366027675881,0.746287055409064,0.847847847847848
-7.3251493538854,0.744346420386418,0.848848848848849
-7.27663843101199,0.742258294272711,0.84984984984985
-7.22812750813858,0.740013970061159,0.850850850850851
-7.17961658526517,0.73760410350389,0.851851851851852
-7.13110566239175,0.735018661141098,0.852852852852853
-7.08259473951833,0.732246863919823,0.853853853853854
-7.03408381664492,0.729277126078341,0.854854854854855
-6.98557289377151,0.726096988969257,0.855855855855856
-6.9370619708981,0.722693049499593,0.856856856856857
-6.88855104802468,0.719050882882328,0.857857857857858
-6.84004012515127,0.715154959425331,0.858858858858859
-6.79152920227786,0.710988555135211,0.85985985985986
-6.74301827940444,0.706533655992485,0.860860860860861
-6.69450735653103,0.701770855868972,0.861861861861862
-6.64599643365761,0.696679248219605,0.862862862862863
-6.5974855107842,0.69123631190326,0.863863863863864
-6.54897458791079,0.685417791788357,0.864864864864865
-6.50046366503738,0.679197575202025,0.865865865865866
-6.45195274216397,0.672547565814851,0.866866866866867
-6.40344181929055,0.665437557252929,0.867867867867868
-6.35493089641714,0.657835109639452,0.868868868868869
-6.30641997354373,0.649705433445022,0.86986986986987
-6.25790905067031,0.641011286536683,0.870870870870871
-6.2093981277969,0.631712892242306,0.871871871871872
-6.16088720492348,0.621767888687032,0.872872872872873
-6.11237628205007,0.611131322725886,0.873873873873874
-6.06386535917665,0.599755705621192,0.874874874874875
-6.01535443630324,0.587591152336487,0.875875875875876
-5.96684351342983,0.574585632085965,0.876876876876877
-5.91833259055642,0.560685364723942,0.877877877877878
-5.86982166768301,0.545835405778709,0.878878878878879
-5.82131074480959,0.529980472444799,0.87987987987988
-5.77279982193618,0.513066073516263,0.880880880880881
-5.72428889906276,0.495040017696283,0.881881881881882
-5.67577797618935,0.475854386198083,0.882882882882883
-5.62726705331594,0.455468065732218,0.883883883883884
-5.57875613044253,0.433849944719045,0.884884884884885
-5.53024520756911,0.41098287564109,0.885885885885886
-5.4817342846957,0.386868495236568,0.886886886886887
-5.43322336182229,0.361532965486762,0.887887887887888
-5.38471243894887,0.335033644168305,0.888888888888889
-5.33620151607546,0.307466604978661,0.88988988988989
-5.28769059320204,0.278974794675188,0.890890890890891
-5.23917967032863,0.249756431348186,0.891891891891892
-5.19066874745522,0.220073013133711,0.892892892892893
-5.14215782458181,0.190256031460959,0.893893893893894
-5.0936469017084,0.160711197068842,0.894894894894895
-5.04513597883498,0.131918745160375,0.895895895895896
-4.99662505596157,0.104428270011826,0.896896896896897
-4.94811413308815,0.0788466514531001,0.897897897897898
-4.89960321021474,0.0558180779659015,0.898898898898899
-4.85109228734133,0.0359960084268804,0.8998998998999
-4.80258136446791,0.0200081260344987,0.900900900900901
-4.7540704415945,0.00841677501045448,0.901901901901902
-4.70555951872108,0.00167874584056159,0.902902902902903
-4.65704859584767,0.000109208319058526,0.903903903903904
-4.60853767297426,0.00385472095226084,0.904904904904905
-4.56002675010085,0.0128793690326904,0.905905905905906
-4.51151582722743,0.0269662777160406,0.906906906906907
-4.46300490435402,0.0457343842407185,0.907907907907908
-4.41449398148061,0.0686680020342699,0.908908908908909
-4.36598305860719,0.0951549361574555,0.90990990990991
-4.31747213573378,0.124528087268949,0.910910910910911
-4.26896121286037,0.156105681401521,0.911911911911912
-4.22045028998696,0.189226274226221,0.912912912912913
-4.17193936711354,0.223276125376464,0.913913913913914
-4.12342844424013,0.257708028593488,0.914914914914915
-4.07491752136671,0.292051922082319,0.915915915915916
-4.0264065984933,0.325918441235124,0.916916916916917
-3.97789567561988,0.358996997330771,0.917917917917918
-3.92938475274647,0.391050044100584,0.918918918918919
-3.88087382987306,0.421905039879545,0.91991991991992
-3.83236290699965,0.451445335575411,0.920920920920921
-3.78385198412624,0.479600903817882,0.921921921921922
-3.73534106125283,0.506339528618961,0.922922922922923
-3.68683013837941,0.53165882715545,0.923923923923924
-3.63831921550599,0.555579285639473,0.924924924924925
-3.58980829263258,0.578138357208455,0.925925925925926
-3.54129736975917,0.599385582723709,0.926926926926927
-3.49278644688576,0.61937864470684,0.927927927927928
-3.44427552401234,0.638180240189604,0.928928928928929
-3.39576460113893,0.65585565141972,0.92992992992993
-3.34725367826551,0.672470897497247,0.930930930930931
-3.2987427553921,0.688091360284688,0.931931931931932
-3.25023183251869,0.702780791039824,0.932932932932933
-3.20172090964527,0.716600618039635,0.933933933933934
-3.15320998677186,0.729609488730578,0.934934934934935
-3.10469906389845,0.741862991975543,0.935935935935936
-3.05618814102504,0.753413516478258,0.936936936936937
-3.00767721815162,0.764310210396959,0.937937937937938
-2.95916629527821,0.77459901459229,0.938938938938939
-2.9106553724048,0.784322748041171,0.93993993993994
-2.86214444953139,0.793521228867014,0.940940940940941
-2.81363352665797,0.802231418367552,0.941941941941942
-2.76512260378455,0.810487578533047,0.942942942942943
-2.71661168091114,0.818321435989176,0.943943943943944
-2.66810075803772,0.825762347199552,0.944944944944945
-2.61958983516431,0.832837461230598,0.945945945945946
-2.5710789122909,0.839571877506101,0.946946946946947
-2.52256798941749,0.845988796832897,0.947947947947948
-2.47405706654408,0.852109664621811,0.948948948948949
-2.42554614367067,0.857954305706075,0.94994994994995
-2.37703522079725,0.86354105051037,0.950950950950951
-2.32852429792383,0.868886852576832,0.951951951951952
-2.28001337505042,0.874007397632864,0.952952952952953
-2.23150245217701,0.878917204507517,0.953953953953954
-2.1829915293036,0.883629718282567,0.954954954954955
-2.13448060643019,0.88815739611196,0.955955955955956
-2.08596968355677,0.892511786167503,0.956956956956957
-2.03745876068336,0.896703600175922,0.957957957957958
-1.98894783780994,0.900742780007487,0.958958958958959
-1.94043691493653,0.904638558763115,0.95995995995996
-1.89192599206311,0.90839951678802,0.960960960960961
-1.8434150691897,0.912033633017465,0.961961961961962
-1.79490414631629,0.915548332035871,0.962962962962963
-1.74639322344288,0.918950527205192,0.963963963963964
-1.69788230056947,0.922246660193181,0.964964964964965
-1.64937137769605,0.925442737207356,0.965965965965966
-1.60086045482264,0.928544362216616,0.966966966966967
-1.55234953194923,0.931556767419637,0.967967967967968
-1.50383860907581,0.934484841197824,0.968968968968969
-1.4553276862024,0.937333153770486,0.96996996996997
-1.40681676332898,0.940105980751237,0.970970970970971
-1.35830584045557,0.942807324787438,0.971971971971972
-1.30979491758215,0.945440935448473,0.972972972972973
-1.26128399470874,0.948010327514109,0.973973973973974
-1.21277307183533,0.950518797800751,0.974974974974975
-1.16426214896192,0.952969440651126,0.975975975975976
-1.11575122608851,0.955365162201763,0.976976976976977
-1.06724030321509,0.957708693532391,0.977977977977978
-1.01872938034168,0.960002602792099,0.978978978978979
-0.970218457468263,0.962249306388629,0.97997997997998
-0.921707534594852,0.964451079319461,0.980980980980981
-0.87319661172144,0.966610064716386,0.981981981981982
-0.824685688848028,0.968728282668838,0.982982982982983
-0.776174765974616,0.970807638385579,0.983983983983984
-0.727663843101205,0.972849929748979,0.984984984984985
-0.679152920227786,0.974856854311411,0.985985985985986
-0.630641997354367,0.976830015779024,0.986986986986987
-0.582131074480955,0.97877093002403,0.987987987987988
-0.533620151607543,0.980681030663354,0.988988988988989
-0.485109228734132,0.982561674237928,0.98998998998999
-0.43659830586072,0.984414145024228,0.990990990990991
-0.388087382987308,0.986239659506815,0.991991991991992
-0.339576460113896,0.988039370538286,0.992992992992993
-0.291065537240478,0.989814371210673,0.993993993993994
-0.242554614367066,0.991565698460563,0.994994994994995
-0.194043691493654,0.993294336428093,0.995995995995996
-0.145532768620242,0.995001219588459,0.996996996996997
-0.0970218457468306,0.99668723567311,0.997997997997998
-0.0485109228734188,0.998353228396103,0.998998998998999
0,NaN,1


==> data/text/c_0.05_z_-2.csv <==
s,c
2,0.690853053436078
3,0.828435993686518
4,0.877173740650359
5,0.899835475787324
6,0.91217298806537
7,0.919621467410987
8,0.924459584268681
9,0.927778295827166
10,0.930153006682184
11,0.931910483809432
12,0.933247451099512
13,0.934288082573292
14,0.935113889299056
15,0.935780170911478
16,0.936325515382014
17,0.936777512047554
18,0.937156309552514
19,0.937476900045389
20,0.937750625297005
21,0.937986193523553
22,0.938190380490376
23,0.93836852214947
24,0.938524866754807
25,0.938662830463028
26,0.938785185510947
27,0.938894200553031
28,0.938991746572513
29,0.939079377687045
30,0.93915839342863
31,0.939229887196107
32,0.939294784282269
33,0.939353871959257
34,0.939407823467286
35,0.939457217274789
36,0.939502552648122
37,0.939544262316503
38,0.939582722836725
39,0.939618263119284
40,0.939651171486813
41,0.93968170153575
42,0.939710077041081
43,0.939736496063087
44,0.939761134417344
45,0.939784148604446
46,0.939805678302457
47,0.939825848490567
48,0.939844771267736
49,0.939862547411915
50,0.939879267726222
51,0.939895014200091
52,0.939909861015484
53,0.939923875425527
54,0.939937118511223
55,0.939949645855188
56,0.939961508119182
57,0.939972751563822
58,0.939983418493797
59,0.939993547660462
60,0.940003174612873
61,0.940012332012068
62,0.9400210499036
63,0.940029355970926
64,0.940037275748172
65,0.940044832825087
66,0.940052049012868
67,0.940058944511838
68,0.940065538045763
69,0.940071846992709
70,0.940077887496921
71,0.940083674573828
72,0.940089222204798
73,0.940094543419572
74,0.940099650374798
75,0.940104554419049
76,0.94010926616269
77,0.940113795528251
78,0.940118151810137
79,0.940122343713738
80,0.94012637940856
81,0.940130266558896
82,0.940134012368928
83,0.94013762360627
84,0.940141106639936
85,0.940144467471557
86,0.940147711748242
87,0.940150844797981
88,0.940153871649843
89,0.940156797047249
90,0.940159625475834
91,0.940162361172721
92,0.940165008150254
93,0.940167570200418
94,0.940170050921438
95,0.940172453718131
96,0.940174781818552
97,0.940177038287294
98,0.940179226035573
99,0.940181347822923
100,0.94018340627743


==> data/text/c_0.05_z_-20.csv <==
s,c
4,0.329220589733468
5,0.485137953439393
6,0.505715546409346
7,0.474799903230282
8,0.430627023849013
9,0.38811360905719
10,0.351697585141836
11,0.321804210035893
12,0.297598041987759
13,0.278012970434698
14,0.262085727619651
15,0.249032610076715
16,0.238241154842905
17,0.229239669208109
18,0.221665861307959
19,0.215240569897077
20,0.209747345600804
21,0.205017065829555
22,0.200916481804952
23,0.197339715198873
24,0.194201929538792
25,0.191434595759566
26,0.188981926624813
27,0.186798171370363
28,0.184845547001749
29,0.183092643957895
30,0.181513187800178
31,0.180085070122722
32,0.178789584585807
33,0.177610820403328
34,0.176535177575563
35,0.17555097692645
36,0.174648144466241
37,0.173817954413238
38,0.173052818797232
39,0.172346114285461
40,0.171692038909603
41,0.171085492969504
42,0.170521979559043
43,0.169997521131033
44,0.169508589201056
45,0.169052044900645
46,0.168625088495435
47,0.16822521636962
48,0.167850184235538
49,0.16749797556582
50,0.16716677441446
51,0.166854941946474
52,0.16656099611008
53,0.166283593974367
54,0.166021516352441
55,0.165773654361029
56,0.165538997662403
57,0.165316624132876
58,0.165105690783759
59,0.164905425744761
60,0.164715121183436
61,0.164534127032639
62,0.164361845425588
63,0.164197725741651
64,0.164041260196811
65,0.163891979902829
66,0.163749451349673
67,0.163613273242597
68,0.163483073677278
69,0.163358507588385
70,0.16323925446251
71,0.163125016267338
72,0.163015515586095
73,0.162910493929523
74,0.162809710205331
75,0.162712939335314
76,0.162619970990027
77,0.162530608448834
78,0.162444667551935
79,0.1623619757541
80,0.162282371252968
81,0.162205702197312
82,0.162131825961091
83,0.162060608482151
84,0.161991923647993
85,0.161925652733315
86,0.161861683898698
87,0.161799911706135
88,0.161740236684464
89,0.161682564937254
90,0.161626807763404
91,0.161572881317683
92,0.161520706297128
93,0.161470207650555
94,0.161421314300525
95,0.161373958900249
96,0.161328077601052
97,0.161283609833427
98,0.161240498104569
99,0.16119868782009
100,0.161158127103327


==> data/text/c_0.05_z_-200.csv <==
s,c
11,0.12575250881235
12,0.249359639668088
13,0.36242166007333
14,0.400907004007929
15,0.291225488306328
16,0.00669721630516776
17,0.188481034018551
18,0.411990149404665
19,0.532292865219834
20,0.604218361573861
21,0.65306589937617
22,0.689193127552802
23,0.717416231857029
24,0.740279178749329
25,0.759272648639971
26,0.7753438957758
27,0.789133799162736
28,0.801097507176706
29,0.811570712286635
30,0.82080848236937
31,0.829009285398415
32,0.836330553105547
33,0.842899163366692
34,0.848818736698896
35,0.854174859146958
36,0.85903891097137
37,0.863470931100099
38,0.86752179811791
39,0.871234916301936
40,0.87464753644153
41,0.877791802673088
42,0.880695590787437
43,0.883383185738144
44,0.885875833756075
45,0.888192195635962
46,0.890348721433616
47,0.892359962123334
48,0.894238830311246
49,0.895996819483537
50,0.89764418929478
51,0.899190122869852
52,0.90064286091956
53,0.902009816551879
54,0.903297673917118
55,0.904512473285796
56,0.905659684650634
57,0.906744271627209
58,0.907770747079815
59,0.908743221702159
60,0.909665446552847
61,0.910540850401556
62,0.911372572592944
63,0.912163492054487
64,0.912916252935741
65,0.913633287348643
66,0.914316835550174
67,0.914968963922813
68,0.915591580997479
69,0.916186451779802
70,0.916755210568949
71,0.917299372460085
72,0.917820343676308
73,0.918319430863584
74,0.918797849473484
75,0.919256731323464
76,0.919697131445379
77,0.920120034271055
78,0.920526359256725
79,0.920916965975532
80,0.921292658763202
81,0.92165419093334
82,0.922002268632948
83,0.922337554349028
84,0.922660670124472
85,0.922972200500347
86,0.923272695193562
87,0.923562671576905
88,0.923842616942284
89,0.924112990576125
90,0.924374225682041
91,0.924626731140823
92,0.924870893138729
93,0.925107076662255
94,0.925335626891435
95,0.925556870473098
96,0.925771116706374
97,0.925978658643843
98,0.926179774108902
99,0.92637472662963
100,0.926563766327165


==> data/text/c_0_s_5.csv <==
z,c
-50,0
-49.9499499499499,0.00100100100100109
-49.8998998998999,0.00200200200200196
-49.8498498498498,0.00300300300300304
-49.7997997997998,0.00400400400400403
-49.7497497497497,0.005005005005005
-49.6996996996997,0.00600600600600599
-49.6496496496496,0.00700700700700708
-49.5995995995996,0.00800800800800794
-49.5495495495495,0.00900900900900903
-49.4994994994995,0.01001001001001
-49.4494494494494,0.0110110110110111
-49.3993993993994,0.012012012012012
-49.3493493493493,0.013013013013013
-49.2992992992993,0.014014014014014
-49.2492492492492,0.015015015015015
-49.1991991991992,0.016016016016016
-49.1491491491491,0.0170170170170171
-49.0990990990991,0.0180180180180179
-49.049049049049,0.019019019019019
-48.998998998999,0.02002002002002
-48.9489489489489,0.0210210210210211
-48.8988988988989,0.022022022022022
-48.8488488488488,0.0230230230230231
-48.7987987987988,0.024024024024024
-48.7487487487487,0.025025025025025
-48.6986986986987,0.026026026026026
-48.6486486486486,0.0270270270270271
-48.5985985985986,0.028028028028028
-48.5485485485485,0.029029029029029
-48.4984984984985,0.03003003003003
-48.4484484484484,0.0310310310310311
-48.3983983983984,0.032032032032032
-48.3483483483483,0.0330330330330331
-48.2982982982983,0.034034034034034
-48.2482482482482,0.035035035035035
-48.1981981981982,0.036036036036036
-48.1481481481481,0.0370370370370371
-48.0980980980981,0.038038038038038
-48.048048048048,0.039039039039039
-47.997997997998,0.04004004004004
-47.9479479479479,0.0410410410410411
-47.8978978978979,0.042042042042042
-47.8478478478478,0.0430430430430431
-47.7977977977978,0.0440440440440441
-47.7477477477477,0.045045045045045
-47.6976976976977,0.046046046046046
-47.6476476476476,0.0470470470470471
-47.5975975975976,0.048048048048048
-47.5475475475475,0.049049049049049
-47.4974974974975,0.05005005005005
-47.4474474474474,0.0510510510510511
-47.3973973973974,0.052052052052052
-47.3473473473473,0.0530530530530531
-47.2972972972973,0.0540540540540541
-47.2472472472472,0.055055055055055
-47.1971971971972,0.0560560560560561
-47.1471471471471,0.0570570570570571
-47.0970970970971,0.0580580580580579
-47.047047047047,0.0590590590590591
-46.996996996997,0.06006006006006
-46.9469469469469,0.0610610610610612
-46.8968968968969,0.062062062062062
-46.8468468468468,0.063063063063063
-46.7967967967968,0.064064064064064
-46.7467467467467,0.065065065065065
-46.6966966966967,0.066066066066066
-46.6466466466466,0.0670670670670671
-46.5965965965966,0.0680680680680679
-46.5465465465465,0.0690690690690691
-46.4964964964965,0.0700700700700699
-46.4464464464464,0.0710710710710712
-46.3963963963964,0.072072072072072
-46.3463463463463,0.0730730730730732
-46.2962962962963,0.074074074074074
-46.2462462462462,0.0750750750750747
-46.1961961961962,0.076076076076076
-46.1461461461461,0.0770770770770774
-46.0960960960961,0.0780780780780783
-46.046046046046,0.0790790790790789
-45.995995995996,0.0800800800800805
-45.9459459459459,0.0810810810810811
-45.8958958958959,0.0820820820820823
-45.8458458458458,0.0830830830830831
-45.7957957957958,0.0840840840840845
-45.7457457457457,0.0850850850850848
-45.6956956956957,0.0860860860860859
-45.6456456456456,0.0870870870870895
-45.5955955955956,0.0880880880880872
-45.5455455455455,0.0890890890890878
-45.4954954954955,0.0900900900900847
-45.4454454454454,0.091091091091093
-45.3953953953954,0.0920920920920927
-45.3453453453453,0.093093093093112
-45.2952952952953,0.0940940940940335
-45.2452452452452,0.0950950950954919
-45.1951951951952,0.0960960960957084
-45.1451451451451,0.0970970970970949
-45.0950950950951,0.0980980980981145
-45.045045045045,0.0990990990990935
-44.994994994995,0.100100100100099
-44.9449449449449,0.101101101101097
-44.8948948948949,0.102102102102101
-44.8448448448448,0.103103103103105
-44.7947947947948,0.104104104104102
-44.7447447447447,0.105105105105105
-44.6946946946947,0.106106106106105
-44.6446446446446,0.107107107107106
-44.5945945945946,0.108108108108108
-44.5445445445445,0.109109109109108
-44.4944944944945,0.11011011011011
-44.4444444444444,0.111111111111112
-44.3943943943944,0.112112112112112
-44.3443443443443,0.113113113113113
-44.2942942942943,0.114114114114113
-44.2442442442442,0.115115115115115
-44.1941941941942,0.116116116116116
-44.1441441441441,0.117117117117118
-44.0940940940941,0.118118118118118
-44.044044044044,0.119119119119119
-43.993993993994,0.12012012012012
-43.9439439439439,0.121121121121121
-43.8938938938939,0.122122122122122
-43.8438438438438,0.123123123123123
-43.7937937937938,0.124124124124124
-43.7437437437437,0.125125125125125
-43.6936936936937,0.126126126126126
-43.6436436436436,0.127127127127127
-43.5935935935936,0.128128128128128
-43.5435435435435,0.129129129129129
-43.4934934934935,0.13013013013013
-43.4434434434434,0.131131131131131
-43.3933933933934,0.132132132132132
-43.3433433433433,0.133133133133133
-43.2932932932933,0.134134134134134
-43.2432432432432,0.135135135135135
-43.1931931931932,0.136136136136136
-43.1431431431431,0.137137137137137
-43.0930930930931,0.138138138138138
-43.043043043043,0.139139139139139
-42.992992992993,0.14014014014014
-42.9429429429429,0.141141141141141
-42.8928928928929,0.142142142142142
-42.8428428428428,0.143143143143143
-42.7927927927928,0.144144144144144
-42.7427427427427,0.145145145145145
-42.6926926926927,0.146146146146146
-42.6426426426426,0.147147147147147
-42.5925925925926,0.148148148148148
-42.5425425425425,0.149149149149149
-42.4924924924925,0.15015015015015
-42.4424424424424,0.151151151151151
-42.3923923923924,0.152152152152152
-42.3423423423423,0.153153153153153
-42.2922922922923,0.154154154154154
-42.2422422422422,0.155155155155155
-42.1921921921922,0.156156156156156
-42.1421421421421,0.157157157157157
-42.0920920920921,0.158158158158158
-42.042042042042,0.159159159159159
-41.991991991992,0.16016016016016
-41.9419419419419,0.161161161161161
-41.8918918918919,0.162162162162162
-41.8418418418418,0.163163163163163
-41.7917917917918,0.164164164164164
-41.7417417417417,0.165165165165165
-41.6916916916917,0.166166166166166
-41.6416416416416,0.167167167167167
-41.5915915915916,0.168168168168168
-41.5415415415415,0.169169169169169
-41.4914914914915,0.17017017017017
-41.4414414414414,0.171171171171171
-41.3913913913914,0.172172172172172
-41.3413413413413,0.173173173173173
-41.2912912912913,0.174174174174174
-41.2412412412412,0.175175175175175
-41.1911911911912,0.176176176176176
-41.1411411411411,0.177177177177177
-41.0910910910911,0.178178178178178
-41.041041041041,0.179179179179179
-40.990990990991,0.18018018018018
-40.9409409409409,0.181181181181181
-40.8908908908909,0.182182182182182
-40.8408408408408,0.183183183183183
-40.7907907907908,0.184184184184184
-40.7407407407407,0.185185185185185
-40.6906906906907,0.186186186186186
-40.6406406406406,0.187187187187187
-40.5905905905906,0.188188188188188
-40.5405405405405,0.189189189189189
-40.4904904904905,0.19019019019019
-40.4404404404404,0.191191191191191
-40.3903903903904,0.192192192192192
-40.3403403403403,0.193193193193193
-40.2902902902903,0.194194194194194
-40.2402402402402,0.195195195195195
-40.1901901901902,0.196196196196196
-40.1401401401401,0.197197197197197
-40.0900900900901,0.198198198198198
-40.04004004004,0.199199199199199
-39.98998998999,0.2002002002002
-39.9399399399399,0.201201201201201
-39.8898898898899,0.202202202202202
-39.8398398398398,0.203203203203203
-39.7897897897898,0.204204204204204
-39.7397397397397,0.205205205205205
-39.6896896896897,0.206206206206206
-39.6396396396396,0.207207207207207
-39.5895895895896,0.208208208208208
-39.5395395395395,0.209209209209209
-39.4894894894895,0.21021021021021
-39.4394394394394,0.211211211211211
-39.3893893893894,0.212212212212212
-39.3393393393393,0.213213213213213
-39.2892892892893,0.214214214214214
-39.2392392392392,0.215215215215215
-39.1891891891892,0.216216216216216
-39.1391391391391,0.217217217217217
-39.0890890890891,0.218218218218218
-39.039039039039,0.219219219219219
-38.988988988989,0.22022022022022
-38.9389389389389,0.221221221221221
-38.8888888888889,0.222222222222222
-38.8388388388388,0.223223223223223
-38.7887887887888,0.224224224224224
-38.7387387387387,0.225225225225225
-38.6886886886887,0.226226226226226
-38.6386386386386,0.227227227227227
-38.5885885885886,0.228228228228228
-38.5385385385385,0.229229229229229
-38.4884884884885,0.23023023023023
-38.4384384384384,0.231231231231231
-38.3883883883884,0.232232232232232
-38.3383383383383,0.233233233233233
-38.2882882882883,0.234234234234234
-38.2382382382382,0.235235235235235
-38.1881881881882,0.236236236236236
-38.1381381381381,0.237237237237237
-38.0880880880881,0.238238238238238
-38.038038038038,0.239239239239239
-37.987987987988,0.24024024024024
-37.9379379379379,0.241241241241241
-37.8878878878879,0.242242242242242
-37.8378378378378,0.243243243243243
-37.7877877877878,0.244244244244244
-37.7377377377377,0.245245245245245
-37.6876876876877,0.246246246246246
-37.6376376376376,0.247247247247247
-37.5875875875876,0.248248248248248
-37.5375375375375,0.249249249249249
-37.4874874874875,0.25025025025025
-37.4374374374374,0.251251251251251
-37.3873873873874,0.252252252252252
-37.3373373373373,0.253253253253253
-37.2872872872873,0.254254254254254
-37.2372372372372,0.255255255255255
-37.1871871871872,0.256256256256256
-37.1371371371371,0.257257257257257
-37.0870870870871,0.258258258258258
-37.037037037037,0.259259259259259
-36.986986986987,0.26026026026026
-36.9369369369369,0.261261261261261
-36.8868868868869,0.262262262262262
-36.8368368368368,0.263263263263263
-36.7867867867868,0.264264264264264
-36.7367367367367,0.265265265265265
-36.6866866866867,0.266266266266266
-36.6366366366366,0.267267267267267
-36.5865865865866,0.268268268268268
-36.5365365365365,0.269269269269269
-36.4864864864865,0.27027027027027
-36.4364364364364,0.271271271271271
-36.3863863863864,0.272272272272272
-36.3363363363363,0.273273273273273
-36.2862862862863,0.274274274274274
-36.2362362362362,0.275275275275275
-36.1861861861862,0.276276276276276
-36.1361361361361,0.277277277277277
-36.0860860860861,0.278278278278278
-36.036036036036,0.279279279279279
-35.985985985986,0.28028028028028
-35.9359359359359,0.281281281281281
-35.8858858858859,0.282282282282282
-35.8358358358358,0.283283283283283
-35.7857857857858,0.284284284284284
-35.7357357357357,0.285285285285285
-35.6856856856857,0.286286286286286
-35.6356356356356,0.287287287287287
-35.5855855855856,0.288288288288288
-35.5355355355355,0.289289289289289
-35.4854854854855,0.29029029029029
-35.4354354354354,0.291291291291291
-35.3853853853854,0.292292292292292
-35.3353353353353,0.293293293293293
-35.2852852852853,0.294294294294294
-35.2352352352352,0.295295295295295
-35.1851851851852,0.296296296296296
-35.1351351351351,0.297297297297297
-35.0850850850851,0.298298298298298
-35.035035035035,0.299299299299299
-34.984984984985,0.3003003003003
-34.9349349349349,0.301301301301301
-34.8848848848849,0.302302302302303
-34.8348348348348,0.303303303303304
-34.7847847847848,0.304304304304304
-34.7347347347347,0.305305305305305
-34.6846846846847,0.306306306306306
-34.6346346346346,0.307307307307307
-34.5845845845846,0.308308308308308
-34.5345345345345,0.309309309309309
-34.4844844844845,0.31031031031031
-34.4344344344344,0.311311311311311
-34.3843843843844,0.312312312312312
-34.3343343343343,0.313313313313314
-34.2842842842843,0.314314314314315
-34.2342342342342,0.315315315315315
-34.1841841841842,0.316316316316317
-34.1341341341341,0.317317317317317
-34.0840840840841,0.318318318318318
-34.034034034034,0.319319319319319
-33.983983983984,0.320320320320321
-33.9339339339339,0.321321321321321
-33.8838838838839,0.322322322322323
-33.8338338338338,0.323323323323324
-33.7837837837838,0.324324324324325
-33.7337337337337,0.325325325325325
-33.6836836836837,0.326326326326326
-33.6336336336336,0.327327327327328
-33.5835835835836,0.328328328328329
-33.5335335335335,0.329329329329332
-33.4834834834835,0.330330330330332
-33.4334334334334,0.331331331331331
-33.3833833833834,0.332332332332332
-33.3333333333333,0.333333333333332
-33.2832832832833,0.334334334334329
-33.2332332332332,0.335335335335336
-33.1831831831832,0.336336336336341
-33.1331331331331,0.337337337337328
-33.0830830830831,0.338338338338333
-33.033033033033,0.33933933933933
-32.982982982983,0.340340340340347
-32.9329329329329,0.341341341341333
-32.8828828828829,0.342342342342391
-32.8328328328328,0.343343343343381
-32.7827827827828,0.344344344343625
-32.7327327327327,0.34534534531558
-32.6826826826827,0.346346346346365
-32.6326326326326,0.347347347347391
-32.5825825825826,0.348348348348374
-32.5325325325325,0.349349349349382
-32.4824824824825,0.350350350350373
-32.4324324324324,0.351351351351359
-32.3823823823824,0.352352352352357
-32.3323323323323,0.353353353353359
-32.2822822822823,0.35435435435435
-32.2322322322322,0.355355355355358
-32.1821821821822,0.356356356356357
-32.1321321321321,0.357357357357359
-32.0820820820821,0.358358358358357
-32.032032032032,0.359359359359357
-31.981981981982,0.360360360360357
-31.9319319319319,0.36136136136136
-31.8818818818819,0.362362362362362
-31.8318318318318,0.363363363363362
-31.7817817817818,0.364364364364365
-31.7317317317317,0.365365365365365
-31.6816816816817,0.366366366366366
-31.6316316316316,0.367367367367367
-31.5815815815816,0.36836836836837
-31.5315315315315,0.369369369369369
-31.4814814814815,0.37037037037037
-31.4314314314314,0.371371371371371
-31.3813813813814,0.372372372372371
-31.3313313313313,0.373373373373375
-31.2812812812813,0.374374374374374
-31.2312312312312,0.375375375375374
-31.1811811811812,0.376376376376376
-31.1311311311311,0.377377377377378
-31.0810810810811,0.378378378378378
-31.031031031031,0.379379379379379
-30.980980980981,0.38038038038038
-30.9309309309309,0.381381381381381
-30.8808808808809,0.382382382382383
-30.8308308308308,0.383383383383383
-30.7807807807808,0.384384384384384
-30.7307307307307,0.385385385385385
-30.6806806806807,0.386386386386387
-30.6306306306306,0.387387387387387
-30.5805805805806,0.388388388388389
-30.5305305305305,0.389389389389389
-30.4804804804805,0.390390390390391
-30.4304304304304,0.391391391391391
-30.3803803803804,0.392392392392393
-30.3303303303303,0.393393393393393
-30.2802802802803,0.394394394394395
-30.2302302302302,0.395395395395395
-30.1801801801802,0.396396396396396
-30.1301301301301,0.397397397397398
-30.0800800800801,0.398398398398398
-30.03003003003,0.399399399399399
-29.97997997998,0.4004004004004
-29.9299299299299,0.401401401401401
-29.8798798798799,0.402402402402402
-29.8298298298298,0.403403403403403
-29.7797797797798,0.404404404404404
-29.7297297297297,0.405405405405406
-29.6796796796797,0.406406406406406
-29.6296296296296,0.407407407407408
-29.5795795795796,0.408408408408408
-29.5295295295295,0.409409409409409
-29.4794794794795,0.41041041041041
-29.4294294294294,0.411411411411411
-29.3793793793794,0.412412412412412
-29.3293293293293,0.413413413413414
-29.2792792792793,0.414414414414415
-29.2292292292292,0.415415415415415
-29.1791791791792,0.416416416416416
-29.1291291291291,0.417417417417418
-29.0790790790791,0.418418418418418
-29.029029029029,0.419419419419419
-28.978978978979,0.42042042042042
-28.9289289289289,0.421421421421421
-28.8788788788789,0.422422422422422
-28.8288288288288,0.423423423423424
-28.7787787787788,0.424424424424424
-28.7287287287287,0.425425425425425
-28.6786786786787,0.426426426426427
-28.6286286286286,0.427427427427428
-28.5785785785786,0.428428428428429
-28.5285285285285,0.429429429429429
-28.4784784784785,0.43043043043043
-28.4284284284284,0.431431431431431
-28.3783783783784,0.432432432432432
-28.3283283283283,0.433433433433434
-28.2782782782783,0.434434434434434
-28.2282282282282,0.435435435435435
-28.1781781781782,0.436436436436436
-28.1281281281281,0.437437437437438
-28.0780780780781,0.438438438438439
-28.028028028028,0.439439439439439
-27.977977977978,0.44044044044044
-27.9279279279279,0.441441441441441
-27.8778778778779,0.442442442442442
-27.8278278278278,0.443443443443443
-27.7777777777778,0.444444444444444
-27.7277277277277,0.445445445445445
-27.6776776776777,0.446446446446446
-27.6276276276276,0.447447447447447
-27.5775775775776,0.448448448448448
-27.5275275275275,0.449449449449449
-27.4774774774775,0.45045045045045
-27.4274274274274,0.451451451451451
-27.3773773773774,0.452452452452453
-27.3273273273273,0.453453453453453
-27.2772772772773,0.454454454454454
-27.2272272272272,0.455455455455455
-27.1771771771772,0.456456456456456
-27.1271271271271,0.457457457457458
-27.0770770770771,0.458458458458458
-27.027027027027,0.45945945945946
-26.976976976977,0.46046046046046
-26.9269269269269,0.461461461461461
-26.8768768768769,0.462462462462463
-26.8268268268268,0.463463463463463
-26.7767767767768,0.464464464464465
-26.7267267267267,0.465465465465465
-26.6766766766767,0.466466466466466
-26.6266266266266,0.467467467467468
-26.5765765765766,0.468468468468469
-26.5265265265265,0.46946946946947
-26.4764764764765,0.47047047047047
-26.4264264264264,0.471471471471471
-26.3763763763764,0.472472472472472
-26.3263263263263,0.473473473473473
-26.2762762762763,0.474474474474475
-26.2262262262262,0.475475475475475
-26.1761761761762,0.476476476476476
-26.1261261261261,0.477477477477477
-26.0760760760761,0.478478478478478
-26.026026026026,0.479479479479479
-25.975975975976,0.48048048048048
-25.9259259259259,0.481481481481481
-25.8758758758759,0.482482482482483
-25.8258258258258,0.483483483483483
-25.7757757757758,0.484484484484484
-25.7257257257257,0.485485485485485
-25.6756756756757,0.486486486486486
-25.6256256256256,0.487487487487488
-25.5755755755756,0.488488488488489
-25.5255255255255,0.489489489489489
-25.4754754754755,0.49049049049049
-25.4254254254254,0.491491491491491
-25.3753753753754,0.492492492492493
-25.3253253253253,0.493493493493494
-25.2752752752753,0.494494494494495
-25.2252252252252,0.495495495495495
-25.1751751751752,0.496496496496496
-25.1251251251251,0.497497497497498
-25.0750750750751,0.498498498498498
-25.025025025025,0.499499499499499
-24.974974974975,0.500500500500501
-24.9249249249249,0.501501501501502
-24.8748748748749,0.502502502502503
-24.8248248248248,0.503503503503503
-24.7747747747748,0.504504504504504
-24.7247247247247,0.505505505505506
-24.6746746746747,0.506506506506507
-24.6246246246246,0.507507507507507
-24.5745745745746,0.508508508508509
-24.5245245245245,0.509509509509509
-24.4744744744745,0.51051051051051
-24.4244244244244,0.511511511511512
-24.3743743743744,0.512512512512512
-24.3243243243243,0.513513513513513
-24.2742742742743,0.514514514514514
-24.2242242242242,0.515515515515515
-24.1741741741742,0.516516516516516
-24.1241241241241,0.517517517517517
-24.0740740740741,0.518518518518518
-24.024024024024,0.519519519519519
-23.973973973974,0.520520520520521
-23.9239239239239,0.521521521521522
-23.8738738738739,0.522522522522522
-23.8238238238238,0.523523523523524
-23.7737737737738,0.524524524524524
-23.7237237237237,0.525525525525526
-23.6736736736737,0.526526526526527
-23.6236236236236,0.527527527527527
-23.5735735735736,0.528528528528529
-23.5235235235235,0.529529529529529
-23.4734734734735,0.530530530530531
-23.4234234234234,0.531531531531532
-23.3733733733734,0.532532532532532
-23.3233233233233,0.533533533533534
-23.2732732732733,0.534534534534534
-23.2232232232232,0.535535535535536
-23.1731731731732,0.536536536536537
-23.1231231231231,0.537537537537537
-23.0730730730731,0.538538538538539
-23.023023023023,0.539539539539539
-22.972972972973,0.54054054054054
-22.9229229229229,0.541541541541542
-22.8728728728729,0.542542542542543
-22.8228228228228,0.543543543543544
-22.7727727727728,0.544544544544544
-22.7227227227227,0.545545545545545
-22.6726726726727,0.546546546546546
-22.6226226226226,0.547547547547547
-22.5725725725726,0.548548548548549
-22.5225225225225,0.549549549549549
-22.4724724724725,0.55055055055055
-22.4224224224224,0.551551551551551
-22.3723723723724,0.552552552552553
-22.3223223223223,0.553553553553554
-22.2722722722723,0.554554554554554
-22.2222222222222,0.555555555555556
-22.1721721721722,0.556556556556557
-22.1221221221221,0.557557557557558
-22.0720720720721,0.558558558558559
-22.022022022022,0.559559559559559
-21.971971971972,0.56056056056056
-21.9219219219219,0.561561561561562
-21.8718718718719,0.562562562562563
-21.8218218218218,0.563563563563564
-21.7717717717718,0.564564564564564
-21.7217217217217,0.565565565565565
-21.6716716716717,0.566566566566567
-21.6216216216216,0.567567567567568
-21.5715715715716,0.568568568568569
-21.5215215215215,0.56956956956957
-21.4714714714715,0.570570570570571
-21.4214214214214,0.571571571571572
-21.3713713713714,0.572572572572573
-21.3213213213213,0.573573573573574
-21.2712712712713,0.574574574574575
-21.2212212212212,0.575575575575576
-21.1711711711712,0.576576576576577
-21.1211211211211,0.577577577577577
-21.0710710710711,0.578578578578579
-21.021021021021,0.57957957957958
-20.970970970971,0.580580580580581
-20.9209209209209,0.581581581581581
-20.8708708708709,0.582582582582583
-20.8208208208208,0.583583583583584
-20.7707707707708,0.584584584584585
-20.7207207207207,0.585585585585586
-20.6706706706707,0.586586586586587
-20.6206206206206,0.587587587587587
-20.5705705705706,0.588588588588589
-20.5205205205205,0.589589589589589
-20.4704704704705,0.590590590590591
-20.4204204204204,0.591591591591592
-20.3703703703704,0.592592592592593
-20.3203203203203,0.593593593593593
-20.2702702702703,0.594594594594595
-20.2202202202202,0.595595595595595
-20.1701701701702,0.596596596596597
-20.1201201201201,0.597597597597598
-20.0700700700701,0.598598598598599
-20.02002002002,0.599599599599599
-19.96996996997,0.6006006006006
-19.9199199199199,0.601601601601601
-19.8698698698699,0.602602602602603
-19.8198198198198,0.603603603603604
-19.7697697697698,0.604604604604604
-19.7197197197197,0.605605605605606
-19.6696696696697,0.606606606606606
-19.6196196196196,0.607607607607608
-19.5695695695696,0.608608608608609
-19.5195195195195,0.609609609609609
-19.4694694694695,0.610610610610611
-19.4194194194194,0.611611611611612
-19.3693693693694,0.612612612612613
-19.3193193193193,0.613613613613615
-19.2692692692693,0.614614614614614
-19.2192192192192,0.615615615615615
-19.1691691691692,0.616616616616616
-19.1191191191191,0.617617617617618
-19.0690690690691,0.618618618618619
-19.019019019019,0.61961961961962
-18.968968968969,0.62062062062062
-18.9189189189189,0.621621621621621
-18.8688688688689,0.622622622622624
-18.8188188188188,0.623623623623624
-18.7687687687688,0.624624624624623
-18.7187187187187,0.625625625625625
-18.6686686686687,0.626626626626628
-18.6186186186186,0.627627627627628
-18.5685685685686,0.628628628628627
-18.5185185185185,0.629629629629629
-18.4684684684685,0.63063063063063
-18.4184184184184,0.631631631631634
-18.3683683683684,0.632632632632632
-18.3183183183183,0.633633633633634
-18.2682682682683,0.634634634634635
-18.2182182182182,0.635635635635638
-18.1681681681682,0.636636636636634
-18.1181181181181,0.637637637637633
-18.0680680680681,0.638638638638641
-18.018018018018,0.639639639639635
-17.967967967968,0.640640640640635
-17.9179179179179,0.641641641641639
-17.8678678678679,0.642642642642651
-17.8178178178178,0.64364364364364
-17.7677677677678,0.644644644644643
-17.7177177177177,0.645645645645638
-17.6676676676677,0.646646646646649
-17.6176176176176,0.647647647647647
-17.5675675675676,0.648648648648663
-17.5175175175175,0.649649649649649
-17.4674674674675,0.650650650650654
-17.4174174174174,0.6516516516517
-17.3673673673674,0.652652652652735
-17.3173173173173,0.653653653653782
-17.2672672672673,0.654654654661301
-17.2172172172172,0.655655655654287
-17.1671671671672,0.656656656656407
-17.1171171171171,0.657657657657646
-17.0670670670671,0.658658658658603
-17.017017017017,0.659659659659658
-16.966966966967,0.660660660660702
-16.9169169169169,0.661661661661652
-16.8668668668669,0.662662662662663
-16.8168168168168,0.663663663663665
-16.7667667667668,0.664664664664674
-16.7167167167167,0.665665665665656
-16.6666666666667,0.666666666666662
-16.6166166166166,0.667667667667666
-16.5665665665666,0.668668668668668
-16.5165165165165,0.669669669669675
-16.4664664664665,0.670670670670673
-16.4164164164164,0.671671671671672
-16.3663663663664,0.672672672672675
-16.3163163163163,0.673673673673669
-16.2662662662663,0.674674674674676
-16.2162162162162,0.675675675675676
-16.1661661661662,0.676676676676677
-16.1161161161161,0.677677677677676
-16.0660660660661,0.678678678678681
-16.016016016016,0.679679679679677
-15.965965965966,0.680680680680679
-15.9159159159159,0.681681681681681
-15.8658658658659,0.682682682682682
-15.8158158158158,0.683683683683682
-15.7657657657658,0.684684684684685
-15.7157157157157,0.685685685685686
-15.6656656656657,0.686686686686688
-15.6156156156156,0.687687687687688
-15.5655655655656,0.688688688688688
-15.5155155155155,0.68968968968969
-15.4654654654655,0.690690690690691
-15.4154154154154,0.691691691691692
-15.3653653653654,0.692692692692693
-15.3153153153153,0.693693693693695
-15.2652652652653,0.694694694694694
-15.2152152152152,0.695695695695696
-15.1651651651652,0.696696696696696
-15.1151151151151,0.697697697697698
-15.0650650650651,0.698698698698698
-15.015015015015,0.699699699699699
-14.964964964965,0.7007007007007
-14.9149149149149,0.701701701701701
-14.8648648648649,0.702702702702703
-14.8148148148148,0.703703703703704
-14.7647647647648,0.704704704704705
-14.7147147147147,0.705705705705705
-14.6646646646647,0.706706706706707
-14.6146146146146,0.707707707707707
-14.5645645645646,0.708708708708709
-14.5145145145145,0.709709709709709
-14.4644644644645,0.71071071071071
-14.4144144144144,0.711711711711712
-14.3643643643644,0.712712712712713
-14.3143143143143,0.713713713713714
-14.2642642642643,0.714714714714715
-14.2142142142142,0.715715715715716
-14.1641641641642,0.716716716716717
-14.1141141141141,0.717717717717717
-14.0640640640641,0.718718718718719
-14.014014014014,0.719719719719719
-13.963963963964,0.720720720720721
-13.9139139139139,0.721721721721722
-13.8638638638639,0.722722722722723
-13.8138138138138,0.723723723723724
-13.7637637637638,0.724724724724725
-13.7137137137137,0.725725725725725
-13.6636636636637,0.726726726726727
-13.6136136136136,0.727727727727727
-13.5635635635636,0.728728728728729
-13.5135135135135,0.72972972972973
-13.4634634634635,0.73073073073073
-13.4134134134134,0.731731731731732
-13.3633633633634,0.732732732732733
-13.3133133133133,0.733733733733734
-13.2632632632633,0.734734734734735
-13.2132132132132,0.735735735735736
-13.1631631631632,0.736736736736737
-13.1131131131131,0.737737737737737
-13.0630630630631,0.738738738738739
-13.013013013013,0.73973973973974
-12.962962962963,0.74074074074074
-12.9129129129129,0.741741741741741
-12.8628628628629,0.742742742742743
-12.8128128128128,0.743743743743744
-12.7627627627628,0.744744744744745
-12.7127127127127,0.745745745745746
-12.6626626626627,0.746746746746747
-12.6126126126126,0.747747747747748
-12.5625625625626,0.748748748748749
-12.5125125125125,0.74974974974975
-12.4624624624625,0.75075075075075
-12.4124124124124,0.751751751751752
-12.3623623623624,0.752752752752753
-12.3123123123123,0.753753753753754
-12.2622622622623,0.754754754754754
-12.2122122122122,0.755755755755756
-12.1621621621622,0.756756756756757
-12.1121121121121,0.757757757757758
-12.0620620620621,0.758758758758759
-12.012012012012,0.75975975975976
-11.961961961962,0.76076076076076
-11.9119119119119,0.761761761761762
-11.8618618618619,0.762762762762763
-11.8118118118118,0.763763763763764
-11.7617617617618,0.764764764764765
-11.7117117117117,0.765765765765765
-11.6616616616617,0.766766766766767
-11.6116116116116,0.767767767767767
-11.5615615615616,0.768768768768769
-11.5115115115115,0.76976976976977
-11.4614614614615,0.770770770770771
-11.4114114114114,0.771771771771772
-11.3613613613614,0.772772772772773
-11.3113113113113,0.773773773773774
-11.2612612612613,0.774774774774774
-11.2112112112112,0.775775775775776
-11.1611611611612,0.776776776776777
-11.1111111111111,0.777777777777778
-11.0610610610611,0.778778778778779
-11.011011011011,0.77977977977978
-10.960960960961,0.78078078078078
-10.9109109109109,0.781781781781781
-10.8608608608609,0.782782782782783
-10.8108108108108,0.783783783783784
-10.7607607607608,0.784784784784785
-10.7107107107107,0.785785785785786
-10.6606606606607,0.786786786786787
-10.6106106106106,0.787787787787787
-10.5605605605606,0.788788788788789
-10.5105105105105,0.78978978978979
-10.4604604604605,0.790790790790791
-10.4104104104104,0.791791791791792
-10.3603603603604,0.792792792792793
-10.3103103103103,0.793793793793794
-10.2602602602603,0.794794794794794
-10.2102102102102,0.795795795795796
-10.1601601601602,0.796796796796797
-10.1101101101101,0.797797797797797
-10.0600600600601,0.798798798798799
-10.01001001001,0.7997997997998
-9.95995995995996,0.800800800800801
-9.90990990990991,0.801801801801802
-9.85985985985986,0.802802802802803
-9.80980980980981,0.803803803803804
-9.75975975975976,0.804804804804805
-9.70970970970971,0.805805805805806
-9.65965965965966,0.806806806806807
-9.60960960960961,0.807807807807808
-9.55955955955956,0.808808808808808
-9.50950950950951,0.80980980980981
-9.45945945945946,0.810810810810811
-9.40940940940941,0.811811811811812
-9.35935935935936,0.812812812812813
-9.30930930930931,0.813813813813814
-9.25925925925926,0.814814814814815
-9.20920920920921,0.815815815815816
-9.15915915915916,0.816816816816817
-9.10910910910911,0.817817817817818
-9.05905905905906,0.818818818818818
-9.00900900900901,0.81981981981982
-8.95895895895896,0.820820820820821
-8.90890890890891,0.821821821821822
-8.85885885885886,0.822822822822823
-8.80880880880881,0.823823823823824
-8.75875875875876,0.824824824824825
-8.70870870870871,0.825825825825826
-8.65865865865866,0.826826826826827
-8.60860860860861,0.827827827827828
-8.55855855855856,0.828828828828829
-8.50850850850851,0.82982982982983
-8.45845845845846,0.830830830830831
-8.40840840840841,0.831831831831831
-8.35835835835836,0.832832832832833
-8.30830830830831,0.833833833833834
-8.25825825825826,0.834834834834835
-8.20820820820821,0.835835835835836
-8.15815815815816,0.836836836836837
-8.10810810810811,0.837837837837838
-8.05805805805806,0.838838838838838
-8.00800800800801,0.83983983983984
-7.95795795795796,0.84084084084084
-7.90790790790791,0.841841841841842
-7.85785785785786,0.842842842842842
-7.80780780780781,0.843843843843844
-7.75775775775776,0.844844844844844
-7.7077077077077,0.845845845845846
-7.65765765765766,0.846846846846847
-7.6076076076076,0.847847847847848
-7.55755755755756,0.848848848848849
-7.5075075075075,0.849849849849851
-7.45745745745746,0.850850850850851
-7.4074074074074,0.851851851851852
-7.35735735735736,0.852852852852853
-7.3073073073073,0.853853853853855
-7.25725725725726,0.854854854854855
-7.2072072072072,0.855855855855856
-7.15715715715716,0.856856856856858
-7.1071071071071,0.857857857857858
-7.05705705705706,0.85885885885886
-7.007007007007,0.85985985985986
-6.95695695695696,0.86086086086086
-6.9069069069069,0.861861861861862
-6.85685685685686,0.862862862862863
-6.8068068068068,0.863863863863863
-6.75675675675676,0.864864864864864
-6.7067067067067,0.865865865865867
-6.65665665665666,0.866866866866867
-6.6066066066066,0.867867867867867
-6.55655655655656,0.868868868868869
-6.5065065065065,0.86986986986987
-6.45645645645646,0.870870870870869
-6.4064064064064,0.871871871871871
-6.35635635635636,0.872872872872872
-6.3063063063063,0.873873873873873
-6.25625625625626,0.874874874874876
-6.2062062062062,0.875875875875876
-6.15615615615616,0.876876876876877
-6.1061061061061,0.877877877877879
-6.05605605605606,0.878878878878878
-6.006006006006,0.879879879879881
-5.95595595595596,0.880880880880882
-5.9059059059059,0.88188188188188
-5.85585585585586,0.882882882882886
-5.8058058058058,0.883883883883884
-5.75575575575576,0.884884884884885
-5.7057057057057,0.885885885885881
-5.65565565565566,0.886886886886883
-5.6056056056056,0.887887887887886
-5.55555555555556,0.888888888888894
-5.5055055055055,0.889889889889893
-5.45545545545546,0.890890890890895
-5.4054054054054,0.891891891891893
-5.35535535535536,0.892892892892882
-5.3053053053053,0.893893893893882
-5.25525525525526,0.894894894894901
-5.2052052052052,0.895895895895875
-5.15515515515516,0.896896896896912
-5.1051051051051,0.897897897897891
-5.05505505505506,0.898898898898861
-5.005005005005,0.899899899899895
-4.95495495495496,0.900900900900882
-4.9049049049049,0.901901901901897
-4.85485485485486,0.902902902902882
-4.8048048048048,0.903903903900258
-4.75475475475476,0.904904904895174
-4.7047047047047,0.905905905905323
-4.65465465465466,0.906906906907091
-4.6046046046046,0.907907907908002
-4.55455455455456,0.908908908908928
-4.5045045045045,0.909909909909857
-4.45445445445446,0.910910910910873
-4.4044044044044,0.911911911911926
-4.35435435435436,0.912912912912938
-4.3043043043043,0.913913913913913
-4.25425425425426,0.914914914914917
-4.2042042042042,0.915915915915921
-4.15415415415416,0.916916916916917
-4.1041041041041,0.917917917917922
-4.05405405405406,0.918918918918918
-4.004004004004,0.919919919919925
-3.95395395395396,0.920920920920922
-3.9039039039039,0.921921921921923
-3.85385385385386,0.922922922922926
-3.8038038038038,0.923923923923924
-3.75375375375376,0.924924924924926
-3.7037037037037,0.925925925925924
-3.65365365365366,0.926926926926929
-3.6036036036036,0.927927927927928
-3.55355355355356,0.928928928928929
-3.5035035035035,0.929929929929928
-3.45345345345346,0.930930930930932
-3.4034034034034,0.931931931931933
-3.35335335335336,0.932932932932933
-3.3033033033033,0.933933933933934
-3.25325325325326,0.934934934934935
-3.2032032032032,0.935935935935935
-3.15315315315316,0.936936936936936
-3.1031031031031,0.937937937937937
-3.05305305305306,0.938938938938939
-3.003003003003,0.93993993993994
-2.95295295295296,0.940940940940941
-2.9029029029029,0.941941941941942
-2.85285285285286,0.942942942942943
-2.8028028028028,0.943943943943945
-2.75275275275276,0.944944944944946
-2.7027027027027,0.945945945945946
-2.65265265265266,0.946946946946947
-2.6026026026026,0.947947947947947
-2.55255255255256,0.948948948948949
-2.5025025025025,0.949949949949949
-2.45245245245246,0.950950950950952
-2.4024024024024,0.951951951951953
-2.35235235235236,0.952952952952953
-2.3023023023023,0.953953953953955
-2.25225225225226,0.954954954954955
-2.2022022022022,0.955955955955956
-2.15215215215215,0.956956956956958
-2.1021021021021,0.957957957957958
-2.05205205205205,0.958958958958959
-2.002002002002,0.95995995995996
-1.95195195195195,0.960960960960962
-1.9019019019019,0.961961961961962
-1.85185185185185,0.962962962962963
-1.8018018018018,0.963963963963965
-1.75175175175175,0.964964964964965
-1.7017017017017,0.965965965965965
-1.65165165165165,0.966966966966967
-1.6016016016016,0.967967967967967
-1.55155155155155,0.968968968968968
-1.5015015015015,0.96996996996997
-1.45145145145145,0.970970970970971
-1.4014014014014,0.971971971971973
-1.35135135135135,0.972972972972973
-1.3013013013013,0.973973973973975
-1.25125125125125,0.974974974974975
-1.2012012012012,0.975975975975975
-1.15115115115115,0.976976976976978
-1.1011011011011,0.977977977977977
-1.05105105105105,0.978978978978979
-1.001001001001,0.97997997997998
-0.950950950950954,0.980980980980981
-0.900900900900901,0.981981981981982
-0.850850850850854,0.982982982982982
-0.800800800800801,0.983983983983985
-0.750750750750754,0.984984984984986
-0.7007007007007,0.985985985985985
-0.650650650650654,0.986986986986988
-0.6006006006006,0.987987987987986
-0.550550550550554,0.988988988988988
-0.5005005005005,0.98998998998999
-0.450450450450454,0.990990990990992
-0.4004004004004,0.991991991991994
-0.350350350350354,0.992992992992994
-0.3003003003003,0.993993993994
-0.250250250250254,0.994994994994996
-0.2002002002002,0.995995995995992
-0.150150150150154,0.996996996997003
-0.1001001001001,0.997997997997998
-0.0500500500500536,0.998998998998987
0,NaN


==> data/text/stab_dom_comp.csv <==
slist,sktreps,treps,sktrell,trell
1,0.05,0.05,2,2
2,0.05,0.35,7.8083903600119,6.92973220416571
3,0.05,1.68803485675694,17.4880037820589,10.5434072841562
4,0.05,2.63738569584782,31.0393240448833,15.2677392303567
5,0.05,3.37375941518471,48.4624119505398,20.8977823224295
6,0.05,3.97542055260476,69.7572825758205,27.3966887398935
7,0.05,4.48411779603471,94.9239410972762,34.7464559708747
8,0.05,4.92477139169564,123.962389679535,42.9339643782008
9,0.05,5.3134554093617,156.872629357363,51.9482594655345
10,0.05,5.66114511103253,193.654660675991,61.7797491975831
11,0.05,5.9756687043868,234.308483944832,72.419863844353
12,0.05,6.26280624845258,278.834099350077,83.8608623858617
13,0.05,6.52694718377525,327.231507009209,96.0956994867003
14,0.05,6.77150349188253,379.500706999328,109.11792453435
15,0.05,6.99917996778947,435.641699372732,122.921601134636
16,0.05,7.21215708754346,495.654484165884,137.50124124263
17,0.05,7.41221833953769,559.539061404899,152.851750441495
18,0.05,7.60084110520952,627.295431108799,168.968382005489
19,0.05,7.77926293540143,698.923593291727,185.846698021397
20,0.05,7.94853080688035,774.423547964481,203.482536254067
21,0.05,8.10953834863948,853.795295135197,221.871981730295
22,0.05,8.26305440023462,937.03883481034,241.011342228172
23,0.05,8.40974521671837,1024.15416699493,260.897127020774
24,0.05,8.5501919443004,1115.14129169301,281.526028348319
25,0.05,8.68490452621724,1210.00020890776,302.894905191038
26,0.05,8.81433287962307,1308.73091864192,325.00076899267
27,0.05,8.93887596196647,1411.33342089745,347.840771046244
28,0.05,9.05888918773035,1517.80771567626,371.412191303465
29,0.05,9.17469054310754,1628.15380297974,395.712428408997
30,0.05,9.28656566363729,1742.3716828091,420.738990793399
31,0.05,9.39477207895316,1860.46135516529,446.489488684902
32,0.05,9.49954278339128,1982.42282004953,472.961626921954
33,0.05,9.60108925699156,2108.25607746223,500.153198466341
34,0.05,9.69960403538551,2237.96112740419,528.062078531447
35,0.05,9.79526290706724,2371.53796987584,556.686219252577
36,0.05,9.88822680105734,2508.98660487771,586.023644836579
37,0.05,9.97864341587812,2650.30703241,616.072447136529
38,0.05,10.0666486312493,2795.49925247397,646.830781604586
39,0.05,10.15236773638,2944.56326506838,678.296863582423
40,0.05,10.2359165027282,3097.49907019528,710.468964893463
41,0.05,10.3174021242764,3254.30666785292,743.345410706115
42,0.05,10.3969240444873,3414.98605804402,776.924576640699
43,0.05,10.4745746859409,3579.53724076613,811.204886095889
44,0.05,10.5504400960824,3747.96021602129,846.184807774006
45,0.05,10.6246005203942,3920.25498380844,881.86285338586
46,0.05,10.6971309125662,4096.42154412839,918.237575518999
47,0.05,10.7681013897954,4276.45989698098,955.307565654506
48,0.05,10.8375776401482,4460.37004236719,993.071452319002
49,0.05,10.9056212879172,4648.1519802861,1031.52789936032
50,0.05,10.9722902220651,4839.80571073777,1070.67560433621
51,0.05,11.0376388921425,5035.33123372279,1110.51329700668
52,0.05,11.1017185754709,5234.72854923909,1151.03973792151
53,0.05,11.1645776188742,5437.99765729172,1192.25371709502
54,0.05,11.2262616578143,5645.13855787552,1234.15405276162
55,0.05,11.2868138154193,5856.15125099469,1276.73959020568
56,0.05,11.3462748835782,6071.03573664433,1320.00920065957
57,0.05,11.4046834880062,6289.79201483024,1363.96178026586
58,0.05,11.4620762389554,6512.42008554946,1408.59624909774
59,0.05,11.5184878690411,6738.91994880137,1453.9115502342
60,0.05,11.5739513594851,6969.29160458512,1499.90664888605
61,0.05,11.6284980559241,7203.5350529062,1546.58053156859
62,0.05,11.682157774801,7441.6502937581,1593.93220531846
63,0.05,11.7349589012442,7683.63732714639,1641.96069695134
64,0.05,11.7869284792391,7929.49615306457,1690.66505235752
65,0.05,11.8380922948078,8179.22677152083,1740.04433583332
66,0.05,11.8884749528394,8432.82918250564,1790.09762944583
67,0.05,11.9380999481424,8690.30338602649,1840.82403242859
68,0.05,11.9869897312333,8951.64938208049,1892.22266060648
69,0.05,12.0351657693231,9216.86717067295,1944.29264584873
70,0.05,12.0826486029151,9485.95675179823,1997.03313554615
71,0.05,12.1294578983885,9758.91812545367,2050.44329211426
72,0.05,12.1756124969052,10035.7512916427,2104.52229251784
73,0.05,12.2211304599419,10316.4562503642,2159.26932781723
74,0.05,12.2660291117259,10601.0330016256,2214.68360273538
75,0.05,12.310325078822,10889.4815454151,2270.76433524286
76,0.05,12.3540343270971,11181.8018817438,2327.51075616172
77,0.05,12.3971721962693,11477.9940106009,2384.92210878521
78,0.05,12.4397534322278,11778.0579319979,2442.99764851546
79,0.05,12.4817922172933,12081.993645922,2501.73664251341
80,0.05,12.523302198576,12389.8011523828,2561.13836936566
81,0.05,12.5642965145712,12701.4804513765,2621.20211876385
82,0.05,12.6047878201242,13017.031542913,2681.92719119615
83,0.05,12.644788309881,13336.4544269781,2743.31289765245
84,0.05,12.6843097403351,13659.7491035636,2805.35855933957
85,0.05,12.7233634505702,13986.9155727035,2868.06350740934
86,0.05,12.7619603817888,14317.9538343681,2931.42708269474
87,0.05,12.8001110957123,14652.863888559,2995.44863545751
88,0.05,12.8378257919303,14991.6457352984,3060.12752514568
89,0.05,12.8751143242682,15334.2993745649,3125.46312015826
90,0.05,12.9119862162421,15680.8248063634,3191.45479761984
91,0.05,12.9484506756578,16031.2220306945,3258.10194316303
92,0.05,12.984516608414,16385.491047568,3325.40395071877
93,0.05,13.0201926315579,16743.6318569636,3393.36022231376
94,0.05,13.0554870856432,17105.644458904,3461.97016787459
95,0.05,13.090408046434,17471.528853388,3531.23320504001
96,0.05,13.124963335996,17841.2850403952,3601.14875897837
97,0.05,13.1591605332133,18214.9130199223,3671.71626221111
98,0.05,13.1930069837651,18592.4127919995,3742.93515444386
99,0.05,13.2265098095963,18973.7843565955,3814.80488240031
100,0.05,13.2596759179129,19359.0277137419,3887.32489966482

